A Two-Phase Flow Solver with Variable Liquid Compressibility and Temperature Equation for Partitioned Simulation of Elastohydrodynamic Lubrication

This paper presents a new solver developed in OpenFOAM for the modeling of lubricant in the narrow gap between two surfaces inducing hydrodynamic pressures up to few gigapascal. Cavitation is modeled using the homogeneous equilibrium model. The mechanical and thermodynamic constitutive behavior of the lubricant is accurately captured by inclusion of compressibility, lubricant rheology and thermal effects. Different constitutive models can be selected at run time, through the adoption of the modular approach of OpenFOAM. By combining the lubricant solver with a structural solver using a coupling tool, elastohydrodynamically lubricated contacts can be accurately simulated in a partitioned way. The solution approach is validated and examples with different slip conditions are included. The benefit for the OpenFOAM community of this work is the creation of a new solver for lubricant flow in challenging conditions and at the same the illustration of combining OpenFOAM solvers with other open-source software packages.

==> h_smaller.csv <==
x_coord(m),h(m)
-0.00015451,7.16E-07
-0.00015401,7.10E-07
-0.00015351,7.05E-07
-0.00015301,7.00E-07
-0.00015251,6.95E-07
-0.00015201,6.89E-07
-0.00015151,6.84E-07
-0.00015101,6.79E-07
-0.00015051,6.74E-07
-0.00015001,6.69E-07
-0.00014951,6.64E-07
-0.00014901,6.59E-07
-0.00014851,6.54E-07
-0.00014801,6.49E-07
-0.00014751,6.44E-07
-0.00014701,6.39E-07
-0.00014651,6.34E-07
-0.00014601,6.29E-07
-0.00014551,6.25E-07
-0.00014501,6.20E-07
-0.00014451,6.15E-07
-0.00014401,6.11E-07
-0.00014351,6.06E-07
-0.00014301,6.01E-07
-0.00014251,5.97E-07
-0.00014201,5.92E-07
-0.00014151,5.88E-07
-0.00014101,5.83E-07
-0.00014051,5.79E-07
-0.00014001,5.75E-07
-0.00013951,5.70E-07
-0.00013901,5.66E-07
-0.00013851,5.62E-07
-0.00013801,5.58E-07
-0.00013751,5.53E-07
-0.00013701,5.49E-07
-0.00013651,5.45E-07
-0.00013601,5.41E-07
-0.00013551,5.37E-07
-0.00013501,5.33E-07
-0.00013451,5.29E-07
-0.00013401,5.25E-07
-0.00013351,5.21E-07
-0.00013301,5.18E-07
-0.00013251,5.14E-07
-0.00013201,5.10E-07
-0.00013151,5.06E-07
-0.00013101,5.03E-07
-0.00013051,4.99E-07
-0.00013001,4.95E-07
-0.00012951,4.92E-07
-0.00012901,4.88E-07
-0.00012851,4.85E-07
-0.00012801,4.81E-07
-0.00012751,4.78E-07
-0.00012701,4.74E-07
-0.00012651,4.71E-07
-0.00012601,4.68E-07
-0.00012551,4.65E-07
-0.00012501,4.61E-07
-0.00012451,4.58E-07
-0.00012401,4.55E-07
-0.00012351,4.52E-07
-0.00012301,4.49E-07
-0.00012251,4.46E-07
-0.00012201,4.43E-07
-0.00012151,4.40E-07
-0.00012101,4.37E-07
-0.00012051,4.34E-07
-0.00012001,4.31E-07
-0.00011951,4.29E-07
-0.00011901,4.26E-07
-0.00011851,4.23E-07
-0.00011801,4.21E-07
-0.00011751,4.18E-07
-0.00011701,4.15E-07
-0.00011651,4.13E-07
-0.000116009,4.10E-07
-0.000115509,4.08E-07
-0.000115009,4.05E-07
-0.000114509,4.03E-07
-0.000114009,4.01E-07
-0.000113509,3.98E-07
-0.000113009,3.96E-07
-0.000112509,3.94E-07
-0.000112009,3.92E-07
-0.000111509,3.90E-07
-0.000111009,3.87E-07
-0.000110509,3.85E-07
-0.000110009,3.83E-07
-0.000109509,3.81E-07
-0.000109009,3.79E-07
-0.000108509,3.77E-07
-0.000108009,3.76E-07
-0.000107509,3.74E-07
-0.000107009,3.72E-07
-0.000106509,3.70E-07
-0.000106009,3.68E-07
-0.000105509,3.67E-07
-0.000105009,3.65E-07
-0.000104509,3.63E-07
-0.000104009,3.62E-07
-0.000103509,3.60E-07
-0.000103009,3.59E-07
-0.000102509,3.57E-07
-0.000102009,3.56E-07
-0.000101509,3.55E-07
-0.000101009,3.53E-07
-0.000100509,3.52E-07
-0.000100009,3.51E-07
-9.95E-05,3.49E-07
-9.90E-05,3.48E-07
-9.85E-05,3.47E-07
-9.80E-05,3.46E-07
-9.75E-05,3.45E-07
-9.70E-05,3.43E-07
-9.65E-05,3.42E-07
-9.60E-05,3.41E-07
-9.55E-05,3.40E-07
-9.50E-05,3.39E-07
-9.45E-05,3.38E-07
-9.40E-05,3.37E-07
-9.35E-05,3.37E-07
-9.30E-05,3.36E-07
-9.25E-05,3.35E-07
-9.20E-05,3.34E-07
-9.15E-05,3.33E-07
-9.10E-05,3.32E-07
-9.05E-05,3.32E-07
-9.00E-05,3.31E-07
-8.95E-05,3.30E-07
-8.90E-05,3.29E-07
-8.85E-05,3.29E-07
-8.80E-05,3.28E-07
-8.75E-05,3.28E-07
-8.70E-05,3.27E-07
-8.65E-05,3.26E-07
-8.60E-05,3.26E-07
-8.55E-05,3.25E-07
-8.50E-05,3.25E-07
-8.45E-05,3.24E-07
-8.40E-05,3.23E-07
-8.35E-05,3.23E-07
-8.30E-05,3.22E-07
-8.25E-05,3.22E-07
-8.20E-05,3.21E-07
-8.15E-05,3.21E-07
-8.10E-05,3.21E-07
-8.05E-05,3.20E-07
-8.00E-05,3.20E-07
-7.95E-05,3.19E-07
-7.90E-05,3.19E-07
-7.85E-05,3.18E-07
-7.80E-05,3.18E-07
-7.75E-05,3.18E-07
-7.70E-05,3.17E-07
-7.65E-05,3.17E-07
-7.60E-05,3.16E-07
-7.55E-05,3.16E-07
-7.50E-05,3.16E-07
-7.45E-05,3.15E-07
-7.40E-05,3.15E-07
-7.35E-05,3.15E-07
-7.30E-05,3.14E-07
-7.25E-05,3.14E-07
-7.20E-05,3.14E-07
-7.15E-05,3.13E-07
-7.10E-05,3.13E-07
-7.05E-05,3.13E-07
-7.00E-05,3.13E-07
-6.95E-05,3.12E-07
-6.90E-05,3.12E-07
-6.85E-05,3.12E-07
-6.80E-05,3.12E-07
-6.75E-05,3.11E-07
-6.70E-05,3.11E-07
-6.65E-05,3.11E-07
-6.60E-05,3.11E-07
-6.55E-05,3.10E-07
-6.50E-05,3.10E-07
-6.45E-05,3.10E-07
-6.40E-05,3.10E-07
-6.35E-05,3.09E-07
-6.30E-05,3.09E-07
-6.25E-05,3.09E-07
-6.20E-05,3.09E-07
-6.15E-05,3.09E-07
-6.10E-05,3.08E-07
-6.05E-05,3.08E-07
-6.00E-05,3.08E-07
-5.95E-05,3.08E-07
-5.90E-05,3.08E-07
-5.85E-05,3.08E-07
-5.80E-05,3.07E-07
-5.75E-05,3.07E-07
-5.70E-05,3.07E-07
-5.65E-05,3.07E-07
-5.60E-05,3.07E-07
-5.55E-05,3.07E-07
-5.50E-05,3.06E-07
-5.45E-05,3.06E-07
-5.40E-05,3.06E-07
-5.35E-05,3.06E-07
-5.30E-05,3.06E-07
-5.25E-05,3.06E-07
-5.20E-05,3.05E-07
-5.15E-05,3.05E-07
-5.10E-05,3.05E-07
-5.05E-05,3.05E-07
-5.00E-05,3.05E-07
-4.95E-05,3.05E-07
-4.90E-05,3.05E-07
-4.85E-05,3.05E-07
-4.80E-05,3.04E-07
-4.75E-05,3.04E-07
-4.70E-05,3.04E-07
-4.65E-05,3.04E-07
-4.60E-05,3.04E-07
-4.55E-05,3.04E-07
-4.50E-05,3.04E-07
-4.45E-05,3.04E-07
-4.40E-05,3.04E-07
-4.35E-05,3.03E-07
-4.30E-05,3.03E-07
-4.25E-05,3.03E-07
-4.20E-05,3.03E-07
-4.15E-05,3.03E-07
-4.10E-05,3.03E-07
-4.05E-05,3.03E-07
-4.00E-05,3.03E-07
-3.95E-05,3.03E-07
-3.90E-05,3.03E-07
-3.85E-05,3.03E-07
-3.80E-05,3.03E-07
-3.75E-05,3.02E-07
-3.70E-05,3.02E-07
-3.65E-05,3.02E-07
-3.60E-05,3.02E-07
-3.55E-05,3.02E-07
-3.50E-05,3.02E-07
-3.45E-05,3.02E-07
-3.40E-05,3.02E-07
-3.35E-05,3.02E-07
-3.30E-05,3.02E-07
-3.25E-05,3.02E-07
-3.20E-05,3.02E-07
-3.15E-05,3.02E-07
-3.10E-05,3.02E-07
-3.05E-05,3.01E-07
-3.00E-05,3.01E-07
-2.95E-05,3.01E-07
-2.90E-05,3.01E-07
-2.85E-05,3.01E-07
-2.80E-05,3.01E-07
-2.75E-05,3.01E-07
-2.70E-05,3.01E-07
-2.65E-05,3.01E-07
-2.60E-05,3.01E-07
-2.55E-05,3.01E-07
-2.50E-05,3.01E-07
-2.45E-05,3.01E-07
-2.40E-05,3.01E-07
-2.35E-05,3.01E-07
-2.30E-05,3.01E-07
-2.25E-05,3.01E-07
-2.20E-05,3.01E-07
-2.15E-05,3.01E-07
-2.10E-05,3.01E-07
-2.05E-05,3.00E-07
-2.00E-05,3.00E-07
-1.95E-05,3.00E-07
-1.90E-05,3.00E-07
-1.85E-05,3.00E-07
-1.80E-05,3.00E-07
-1.75E-05,3.00E-07
-1.70E-05,3.00E-07
-1.65E-05,3.00E-07
-1.60E-05,3.00E-07
-1.55E-05,3.00E-07
-1.50E-05,3.00E-07
-1.45E-05,3.00E-07
-1.40E-05,3.00E-07
-1.35E-05,3.00E-07
-1.30E-05,3.00E-07
-1.25E-05,3.00E-07
-1.20E-05,3.00E-07
-1.15E-05,3.00E-07
-1.10E-05,3.00E-07
-1.05E-05,3.00E-07
-1.00E-05,3.00E-07
-9.50E-06,3.00E-07
-9.00E-06,3.00E-07
-8.50E-06,3.00E-07
-8.00E-06,3.00E-07
-7.50E-06,3.00E-07
-7.00E-06,3.00E-07
-6.50E-06,3.00E-07
-6.00E-06,3.00E-07
-5.50E-06,3.00E-07
-5.00E-06,3.00E-07
-4.50E-06,3.00E-07
-4.00E-06,2.99E-07
-3.50E-06,2.99E-07
-3.00E-06,2.99E-07
-2.50E-06,2.99E-07
-2.00E-06,2.99E-07
-1.50E-06,2.99E-07
-1.00E-06,2.99E-07
-5.00E-07,2.99E-07
4.88E-18,2.99E-07
5.00E-07,2.99E-07
1.00E-06,2.99E-07
1.50E-06,2.99E-07
2.00E-06,2.99E-07
2.50E-06,2.99E-07
3.00E-06,2.99E-07
3.50E-06,2.99E-07
4.00E-06,2.99E-07
4.50E-06,2.99E-07
5.00E-06,2.99E-07
5.50E-06,2.99E-07
6.00E-06,2.99E-07
6.50E-06,2.99E-07
7.00E-06,2.99E-07
7.50E-06,2.99E-07
8.00E-06,2.99E-07
8.50E-06,2.99E-07
9.00E-06,2.99E-07
9.50E-06,2.99E-07
1.00E-05,2.99E-07
1.05E-05,2.99E-07
1.10E-05,2.99E-07
1.15E-05,2.99E-07
1.20E-05,2.99E-07
1.25E-05,2.99E-07
1.30E-05,2.99E-07
1.35E-05,2.99E-07
1.40E-05,2.99E-07
1.45E-05,2.99E-07
1.50E-05,2.99E-07
1.55E-05,2.99E-07
1.60E-05,2.99E-07
1.65E-05,2.99E-07
1.70E-05,2.99E-07
1.75E-05,2.99E-07
1.80E-05,2.99E-07
1.85E-05,2.99E-07
1.90E-05,2.99E-07
1.95E-05,2.99E-07
2.00E-05,2.99E-07
2.05E-05,2.99E-07
2.10E-05,2.99E-07
2.15E-05,2.99E-07
2.20E-05,2.99E-07
2.25E-05,2.99E-07
2.30E-05,2.99E-07
2.35E-05,2.99E-07
2.40E-05,2.99E-07
2.45E-05,2.99E-07
2.50E-05,2.99E-07
2.55E-05,2.99E-07
2.60E-05,2.99E-07
2.65E-05,2.99E-07
2.70E-05,2.99E-07
2.75E-05,2.99E-07
2.80E-05,2.99E-07
2.85E-05,2.99E-07
2.90E-05,2.99E-07
2.95E-05,2.99E-07
3.00E-05,2.99E-07
3.05E-05,2.99E-07
3.10E-05,2.99E-07
3.15E-05,2.99E-07
3.20E-05,2.99E-07
3.25E-05,2.99E-07
3.30E-05,2.99E-07
3.35E-05,2.99E-07
3.40E-05,3.00E-07
3.45E-05,3.00E-07
3.50E-05,3.00E-07
3.55E-05,3.00E-07
3.60E-05,3.00E-07
3.65E-05,3.00E-07
3.70E-05,3.00E-07
3.75E-05,3.00E-07
3.80E-05,3.00E-07
3.85E-05,3.00E-07
3.90E-05,3.00E-07
3.95E-05,3.00E-07
4.00E-05,3.00E-07
4.05E-05,3.00E-07
4.10E-05,3.00E-07
4.15E-05,3.00E-07
4.20E-05,3.00E-07
4.25E-05,3.00E-07
4.30E-05,3.00E-07
4.35E-05,3.00E-07
4.40E-05,3.00E-07
4.45E-05,3.00E-07
4.50E-05,3.00E-07
4.55E-05,3.00E-07
4.60E-05,3.00E-07
4.65E-05,3.00E-07
4.70E-05,3.00E-07
4.75E-05,3.00E-07
4.80E-05,3.00E-07
4.85E-05,3.00E-07
4.90E-05,3.00E-07
4.95E-05,3.01E-07
5.00E-05,3.01E-07
5.05E-05,3.01E-07
5.10E-05,3.01E-07
5.15E-05,3.01E-07
5.20E-05,3.01E-07
5.25E-05,3.01E-07
5.30E-05,3.01E-07
5.35E-05,3.01E-07
5.40E-05,3.01E-07
5.45E-05,3.01E-07
5.50E-05,3.01E-07
5.55E-05,3.01E-07
5.60E-05,3.02E-07
5.65E-05,3.02E-07
5.70E-05,3.02E-07
5.75E-05,3.02E-07
5.80E-05,3.02E-07
5.85E-05,3.02E-07
5.90E-05,3.02E-07
5.95E-05,3.02E-07
6.00E-05,3.02E-07
6.05E-05,3.02E-07
6.10E-05,3.02E-07
6.15E-05,3.03E-07
6.20E-05,3.03E-07
6.25E-05,3.03E-07
6.30E-05,3.03E-07
6.35E-05,3.03E-07
6.40E-05,3.03E-07
6.45E-05,3.03E-07
6.50E-05,3.03E-07
6.55E-05,3.03E-07
6.60E-05,3.03E-07
6.65E-05,3.03E-07
6.70E-05,3.03E-07
6.75E-05,3.03E-07
6.80E-05,3.03E-07
6.85E-05,3.03E-07
6.90E-05,3.03E-07
6.95E-05,3.02E-07
7.00E-05,3.02E-07
7.05E-05,3.02E-07
7.10E-05,3.02E-07
7.15E-05,3.01E-07
7.20E-05,3.01E-07
7.25E-05,3.01E-07
7.30E-05,3.00E-07
7.35E-05,3.00E-07
7.40E-05,2.99E-07
7.45E-05,2.98E-07
7.50E-05,2.98E-07
7.55E-05,2.97E-07
7.60E-05,2.96E-07
7.65E-05,2.95E-07
7.70E-05,2.94E-07
7.75E-05,2.93E-07
7.80E-05,2.92E-07
7.85E-05,2.91E-07
7.90E-05,2.90E-07
7.95E-05,2.89E-07
8.00E-05,2.87E-07
8.05E-05,2.86E-07
8.10E-05,2.84E-07
8.15E-05,2.83E-07
8.20E-05,2.81E-07
8.25E-05,2.80E-07
8.30E-05,2.78E-07
8.35E-05,2.77E-07
8.40E-05,2.75E-07
8.45E-05,2.73E-07
8.50E-05,2.71E-07
8.55E-05,2.70E-07
8.60E-05,2.68E-07
8.65E-05,2.67E-07
8.70E-05,2.65E-07
8.75E-05,2.64E-07
8.80E-05,2.62E-07
8.85E-05,2.61E-07
8.90E-05,2.60E-07
8.95E-05,2.59E-07
9.00E-05,2.58E-07
9.05E-05,2.57E-07
9.10E-05,2.56E-07
9.15E-05,2.55E-07
9.20E-05,2.54E-07
9.25E-05,2.54E-07
9.30E-05,2.53E-07
9.35E-05,2.53E-07
9.40E-05,2.53E-07
9.45E-05,2.53E-07
9.50E-05,2.52E-07
9.55E-05,2.52E-07
9.60E-05,2.52E-07
9.65E-05,2.52E-07
9.70E-05,2.53E-07
9.75E-05,2.53E-07
9.80E-05,2.53E-07
9.85E-05,2.54E-07
9.90E-05,2.54E-07
9.95E-05,2.55E-07
0.000100009,2.55E-07
0.000100509,2.56E-07
0.000101009,2.57E-07
0.000101509,2.58E-07
0.000102009,2.59E-07
0.000102509,2.60E-07
0.000103009,2.61E-07
0.000103509,2.62E-07
0.000104009,2.63E-07
0.000104509,2.65E-07
0.000105009,2.66E-07
0.000105509,2.67E-07
0.000106009,2.69E-07
0.000106509,2.70E-07
0.000107009,2.72E-07
0.000107509,2.74E-07
0.000108009,2.75E-07
0.000108509,2.77E-07
0.000109009,2.79E-07
0.000109509,2.81E-07
0.000110009,2.83E-07
0.000110509,2.85E-07
0.000111009,2.87E-07
0.000111509,2.89E-07
0.000112009,2.91E-07
0.000112509,2.94E-07
0.000113009,2.96E-07
0.000113509,2.98E-07
0.000114009,3.01E-07
0.000114509,3.03E-07
0.000115009,3.06E-07
0.000115509,3.08E-07
0.000116009,3.11E-07
0.00011651,3.14E-07
0.00011701,3.17E-07
0.00011751,3.19E-07
0.00011801,3.22E-07
0.00011851,3.25E-07
0.00011901,3.28E-07
0.00011951,3.31E-07
0.00012001,3.34E-07
0.00012051,3.37E-07
0.00012101,3.40E-07
0.00012151,3.43E-07
0.00012201,3.47E-07
0.00012251,3.50E-07
0.00012301,3.53E-07
0.00012351,3.57E-07
0.00012401,3.60E-07
0.00012451,3.63E-07
0.00012501,3.67E-07
0.00012551,3.70E-07
0.00012601,3.74E-07
0.00012651,3.78E-07
0.00012701,3.81E-07
0.00012751,3.85E-07
0.00012801,3.89E-07
0.00012851,3.93E-07
0.00012901,3.96E-07
0.00012951,4.00E-07
0.00013001,4.04E-07
0.00013051,4.08E-07
0.00013101,4.12E-07
0.00013151,4.16E-07
0.00013201,4.20E-07
0.00013251,4.24E-07
0.00013301,4.28E-07
0.00013351,4.33E-07
0.00013401,4.37E-07
0.00013451,4.41E-07
0.00013501,4.45E-07
0.00013551,4.50E-07
0.00013601,4.54E-07
0.00013651,4.58E-07
0.00013701,4.63E-07
0.00013751,4.67E-07
0.00013801,4.72E-07
0.00013851,4.76E-07
0.00013901,4.81E-07
0.00013951,4.86E-07
0.00014001,4.90E-07
0.00014051,4.95E-07
0.00014101,5.00E-07
0.00014151,5.04E-07
0.00014201,5.09E-07
0.00014251,5.14E-07
0.00014301,5.19E-07
0.00014351,5.24E-07
0.00014401,5.29E-07
0.00014451,5.34E-07
0.00014501,5.39E-07
0.00014551,5.44E-07
0.00014601,5.49E-07
0.00014651,5.54E-07
0.00014701,5.59E-07
0.00014751,5.65E-07
0.00014801,5.70E-07
0.00014851,5.75E-07
0.00014901,5.80E-07
0.00014951,5.86E-07
0.00015001,5.91E-07
0.00015051,5.96E-07
0.00015101,6.02E-07
0.00015151,6.07E-07
0.00015201,6.13E-07
0.00015251,6.18E-07
0.00015301,6.24E-07
0.00015351,6.30E-07
0.00015401,6.35E-07
0.00015451,6.41E-07
0.00015501,6.47E-07
0.00015551,6.52E-07
0.00015601,6.58E-07
0.00015651,6.64E-07
0.00015701,6.70E-07
0.00015751,6.76E-07
0.00015801,6.82E-07
0.00015851,6.88E-07
0.00015901,6.94E-07
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> havaej100_output/h_smaller.csv <==
x_coord(m),h(m)
-0.00015451,7.16E-07
-0.00015401,7.10E-07
-0.00015351,7.05E-07
-0.00015301,7.00E-07
-0.00015251,6.95E-07
-0.00015201,6.89E-07
-0.00015151,6.84E-07
-0.00015101,6.79E-07
-0.00015051,6.74E-07
-0.00015001,6.69E-07
-0.00014951,6.64E-07
-0.00014901,6.59E-07
-0.00014851,6.54E-07
-0.00014801,6.49E-07
-0.00014751,6.44E-07
-0.00014701,6.39E-07
-0.00014651,6.34E-07
-0.00014601,6.29E-07
-0.00014551,6.25E-07
-0.00014501,6.20E-07
-0.00014451,6.15E-07
-0.00014401,6.11E-07
-0.00014351,6.06E-07
-0.00014301,6.01E-07
-0.00014251,5.97E-07
-0.00014201,5.92E-07
-0.00014151,5.88E-07
-0.00014101,5.83E-07
-0.00014051,5.79E-07
-0.00014001,5.75E-07
-0.00013951,5.70E-07
-0.00013901,5.66E-07
-0.00013851,5.62E-07
-0.00013801,5.58E-07
-0.00013751,5.53E-07
-0.00013701,5.49E-07
-0.00013651,5.45E-07
-0.00013601,5.41E-07
-0.00013551,5.37E-07
-0.00013501,5.33E-07
-0.00013451,5.29E-07
-0.00013401,5.25E-07
-0.00013351,5.21E-07
-0.00013301,5.18E-07
-0.00013251,5.14E-07
-0.00013201,5.10E-07
-0.00013151,5.06E-07
-0.00013101,5.03E-07
-0.00013051,4.99E-07
-0.00013001,4.95E-07
-0.00012951,4.92E-07
-0.00012901,4.88E-07
-0.00012851,4.85E-07
-0.00012801,4.81E-07
-0.00012751,4.78E-07
-0.00012701,4.74E-07
-0.00012651,4.71E-07
-0.00012601,4.68E-07
-0.00012551,4.65E-07
-0.00012501,4.61E-07
-0.00012451,4.58E-07
-0.00012401,4.55E-07
-0.00012351,4.52E-07
-0.00012301,4.49E-07
-0.00012251,4.46E-07
-0.00012201,4.43E-07
-0.00012151,4.40E-07
-0.00012101,4.37E-07
-0.00012051,4.34E-07
-0.00012001,4.31E-07
-0.00011951,4.29E-07
-0.00011901,4.26E-07
-0.00011851,4.23E-07
-0.00011801,4.21E-07
-0.00011751,4.18E-07
-0.00011701,4.15E-07
-0.00011651,4.13E-07
-0.000116009,4.10E-07
-0.000115509,4.08E-07
-0.000115009,4.05E-07
-0.000114509,4.03E-07
-0.000114009,4.01E-07
-0.000113509,3.98E-07
-0.000113009,3.96E-07
-0.000112509,3.94E-07
-0.000112009,3.92E-07
-0.000111509,3.90E-07
-0.000111009,3.87E-07
-0.000110509,3.85E-07
-0.000110009,3.83E-07
-0.000109509,3.81E-07
-0.000109009,3.79E-07
-0.000108509,3.77E-07
-0.000108009,3.76E-07
-0.000107509,3.74E-07
-0.000107009,3.72E-07
-0.000106509,3.70E-07
-0.000106009,3.68E-07
-0.000105509,3.67E-07
-0.000105009,3.65E-07
-0.000104509,3.63E-07
-0.000104009,3.62E-07
-0.000103509,3.60E-07
-0.000103009,3.59E-07
-0.000102509,3.57E-07
-0.000102009,3.56E-07
-0.000101509,3.55E-07
-0.000101009,3.53E-07
-0.000100509,3.52E-07
-0.000100009,3.51E-07
-9.95E-05,3.49E-07
-9.90E-05,3.48E-07
-9.85E-05,3.47E-07
-9.80E-05,3.46E-07
-9.75E-05,3.45E-07
-9.70E-05,3.43E-07
-9.65E-05,3.42E-07
-9.60E-05,3.41E-07
-9.55E-05,3.40E-07
-9.50E-05,3.39E-07
-9.45E-05,3.38E-07
-9.40E-05,3.37E-07
-9.35E-05,3.37E-07
-9.30E-05,3.36E-07
-9.25E-05,3.35E-07
-9.20E-05,3.34E-07
-9.15E-05,3.33E-07
-9.10E-05,3.32E-07
-9.05E-05,3.32E-07
-9.00E-05,3.31E-07
-8.95E-05,3.30E-07
-8.90E-05,3.29E-07
-8.85E-05,3.29E-07
-8.80E-05,3.28E-07
-8.75E-05,3.28E-07
-8.70E-05,3.27E-07
-8.65E-05,3.26E-07
-8.60E-05,3.26E-07
-8.55E-05,3.25E-07
-8.50E-05,3.25E-07
-8.45E-05,3.24E-07
-8.40E-05,3.23E-07
-8.35E-05,3.23E-07
-8.30E-05,3.22E-07
-8.25E-05,3.22E-07
-8.20E-05,3.21E-07
-8.15E-05,3.21E-07
-8.10E-05,3.21E-07
-8.05E-05,3.20E-07
-8.00E-05,3.20E-07
-7.95E-05,3.19E-07
-7.90E-05,3.19E-07
-7.85E-05,3.18E-07
-7.80E-05,3.18E-07
-7.75E-05,3.18E-07
-7.70E-05,3.17E-07
-7.65E-05,3.17E-07
-7.60E-05,3.16E-07
-7.55E-05,3.16E-07
-7.50E-05,3.16E-07
-7.45E-05,3.15E-07
-7.40E-05,3.15E-07
-7.35E-05,3.15E-07
-7.30E-05,3.14E-07
-7.25E-05,3.14E-07
-7.20E-05,3.14E-07
-7.15E-05,3.13E-07
-7.10E-05,3.13E-07
-7.05E-05,3.13E-07
-7.00E-05,3.13E-07
-6.95E-05,3.12E-07
-6.90E-05,3.12E-07
-6.85E-05,3.12E-07
-6.80E-05,3.12E-07
-6.75E-05,3.11E-07
-6.70E-05,3.11E-07
-6.65E-05,3.11E-07
-6.60E-05,3.11E-07
-6.55E-05,3.10E-07
-6.50E-05,3.10E-07
-6.45E-05,3.10E-07
-6.40E-05,3.10E-07
-6.35E-05,3.09E-07
-6.30E-05,3.09E-07
-6.25E-05,3.09E-07
-6.20E-05,3.09E-07
-6.15E-05,3.09E-07
-6.10E-05,3.08E-07
-6.05E-05,3.08E-07
-6.00E-05,3.08E-07
-5.95E-05,3.08E-07
-5.90E-05,3.08E-07
-5.85E-05,3.08E-07
-5.80E-05,3.07E-07
-5.75E-05,3.07E-07
-5.70E-05,3.07E-07
-5.65E-05,3.07E-07
-5.60E-05,3.07E-07
-5.55E-05,3.07E-07
-5.50E-05,3.06E-07
-5.45E-05,3.06E-07
-5.40E-05,3.06E-07
-5.35E-05,3.06E-07
-5.30E-05,3.06E-07
-5.25E-05,3.06E-07
-5.20E-05,3.05E-07
-5.15E-05,3.05E-07
-5.10E-05,3.05E-07
-5.05E-05,3.05E-07
-5.00E-05,3.05E-07
-4.95E-05,3.05E-07
-4.90E-05,3.05E-07
-4.85E-05,3.05E-07
-4.80E-05,3.04E-07
-4.75E-05,3.04E-07
-4.70E-05,3.04E-07
-4.65E-05,3.04E-07
-4.60E-05,3.04E-07
-4.55E-05,3.04E-07
-4.50E-05,3.04E-07
-4.45E-05,3.04E-07
-4.40E-05,3.04E-07
-4.35E-05,3.03E-07
-4.30E-05,3.03E-07
-4.25E-05,3.03E-07
-4.20E-05,3.03E-07
-4.15E-05,3.03E-07
-4.10E-05,3.03E-07
-4.05E-05,3.03E-07
-4.00E-05,3.03E-07
-3.95E-05,3.03E-07
-3.90E-05,3.03E-07
-3.85E-05,3.03E-07
-3.80E-05,3.03E-07
-3.75E-05,3.02E-07
-3.70E-05,3.02E-07
-3.65E-05,3.02E-07
-3.60E-05,3.02E-07
-3.55E-05,3.02E-07
-3.50E-05,3.02E-07
-3.45E-05,3.02E-07
-3.40E-05,3.02E-07
-3.35E-05,3.02E-07
-3.30E-05,3.02E-07
-3.25E-05,3.02E-07
-3.20E-05,3.02E-07
-3.15E-05,3.02E-07
-3.10E-05,3.02E-07
-3.05E-05,3.01E-07
-3.00E-05,3.01E-07
-2.95E-05,3.01E-07
-2.90E-05,3.01E-07
-2.85E-05,3.01E-07
-2.80E-05,3.01E-07
-2.75E-05,3.01E-07
-2.70E-05,3.01E-07
-2.65E-05,3.01E-07
-2.60E-05,3.01E-07
-2.55E-05,3.01E-07
-2.50E-05,3.01E-07
-2.45E-05,3.01E-07
-2.40E-05,3.01E-07
-2.35E-05,3.01E-07
-2.30E-05,3.01E-07
-2.25E-05,3.01E-07
-2.20E-05,3.01E-07
-2.15E-05,3.01E-07
-2.10E-05,3.01E-07
-2.05E-05,3.00E-07
-2.00E-05,3.00E-07
-1.95E-05,3.00E-07
-1.90E-05,3.00E-07
-1.85E-05,3.00E-07
-1.80E-05,3.00E-07
-1.75E-05,3.00E-07
-1.70E-05,3.00E-07
-1.65E-05,3.00E-07
-1.60E-05,3.00E-07
-1.55E-05,3.00E-07
-1.50E-05,3.00E-07
-1.45E-05,3.00E-07
-1.40E-05,3.00E-07
-1.35E-05,3.00E-07
-1.30E-05,3.00E-07
-1.25E-05,3.00E-07
-1.20E-05,3.00E-07
-1.15E-05,3.00E-07
-1.10E-05,3.00E-07
-1.05E-05,3.00E-07
-1.00E-05,3.00E-07
-9.50E-06,3.00E-07
-9.00E-06,3.00E-07
-8.50E-06,3.00E-07
-8.00E-06,3.00E-07
-7.50E-06,3.00E-07
-7.00E-06,3.00E-07
-6.50E-06,3.00E-07
-6.00E-06,3.00E-07
-5.50E-06,3.00E-07
-5.00E-06,3.00E-07
-4.50E-06,3.00E-07
-4.00E-06,2.99E-07
-3.50E-06,2.99E-07
-3.00E-06,2.99E-07
-2.50E-06,2.99E-07
-2.00E-06,2.99E-07
-1.50E-06,2.99E-07
-1.00E-06,2.99E-07
-5.00E-07,2.99E-07
4.88E-18,2.99E-07
5.00E-07,2.99E-07
1.00E-06,2.99E-07
1.50E-06,2.99E-07
2.00E-06,2.99E-07
2.50E-06,2.99E-07
3.00E-06,2.99E-07
3.50E-06,2.99E-07
4.00E-06,2.99E-07
4.50E-06,2.99E-07
5.00E-06,2.99E-07
5.50E-06,2.99E-07
6.00E-06,2.99E-07
6.50E-06,2.99E-07
7.00E-06,2.99E-07
7.50E-06,2.99E-07
8.00E-06,2.99E-07
8.50E-06,2.99E-07
9.00E-06,2.99E-07
9.50E-06,2.99E-07
1.00E-05,2.99E-07
1.05E-05,2.99E-07
1.10E-05,2.99E-07
1.15E-05,2.99E-07
1.20E-05,2.99E-07
1.25E-05,2.99E-07
1.30E-05,2.99E-07
1.35E-05,2.99E-07
1.40E-05,2.99E-07
1.45E-05,2.99E-07
1.50E-05,2.99E-07
1.55E-05,2.99E-07
1.60E-05,2.99E-07
1.65E-05,2.99E-07
1.70E-05,2.99E-07
1.75E-05,2.99E-07
1.80E-05,2.99E-07
1.85E-05,2.99E-07
1.90E-05,2.99E-07
1.95E-05,2.99E-07
2.00E-05,2.99E-07
2.05E-05,2.99E-07
2.10E-05,2.99E-07
2.15E-05,2.99E-07
2.20E-05,2.99E-07
2.25E-05,2.99E-07
2.30E-05,2.99E-07
2.35E-05,2.99E-07
2.40E-05,2.99E-07
2.45E-05,2.99E-07
2.50E-05,2.99E-07
2.55E-05,2.99E-07
2.60E-05,2.99E-07
2.65E-05,2.99E-07
2.70E-05,2.99E-07
2.75E-05,2.99E-07
2.80E-05,2.99E-07
2.85E-05,2.99E-07
2.90E-05,2.99E-07
2.95E-05,2.99E-07
3.00E-05,2.99E-07
3.05E-05,2.99E-07
3.10E-05,2.99E-07
3.15E-05,2.99E-07
3.20E-05,2.99E-07
3.25E-05,2.99E-07
3.30E-05,2.99E-07
3.35E-05,2.99E-07
3.40E-05,3.00E-07
3.45E-05,3.00E-07
3.50E-05,3.00E-07
3.55E-05,3.00E-07
3.60E-05,3.00E-07
3.65E-05,3.00E-07
3.70E-05,3.00E-07
3.75E-05,3.00E-07
3.80E-05,3.00E-07
3.85E-05,3.00E-07
3.90E-05,3.00E-07
3.95E-05,3.00E-07
4.00E-05,3.00E-07
4.05E-05,3.00E-07
4.10E-05,3.00E-07
4.15E-05,3.00E-07
4.20E-05,3.00E-07
4.25E-05,3.00E-07
4.30E-05,3.00E-07
4.35E-05,3.00E-07
4.40E-05,3.00E-07
4.45E-05,3.00E-07
4.50E-05,3.00E-07
4.55E-05,3.00E-07
4.60E-05,3.00E-07
4.65E-05,3.00E-07
4.70E-05,3.00E-07
4.75E-05,3.00E-07
4.80E-05,3.00E-07
4.85E-05,3.00E-07
4.90E-05,3.00E-07
4.95E-05,3.01E-07
5.00E-05,3.01E-07
5.05E-05,3.01E-07
5.10E-05,3.01E-07
5.15E-05,3.01E-07
5.20E-05,3.01E-07
5.25E-05,3.01E-07
5.30E-05,3.01E-07
5.35E-05,3.01E-07
5.40E-05,3.01E-07
5.45E-05,3.01E-07
5.50E-05,3.01E-07
5.55E-05,3.01E-07
5.60E-05,3.02E-07
5.65E-05,3.02E-07
5.70E-05,3.02E-07
5.75E-05,3.02E-07
5.80E-05,3.02E-07
5.85E-05,3.02E-07
5.90E-05,3.02E-07
5.95E-05,3.02E-07
6.00E-05,3.02E-07
6.05E-05,3.02E-07
6.10E-05,3.02E-07
6.15E-05,3.03E-07
6.20E-05,3.03E-07
6.25E-05,3.03E-07
6.30E-05,3.03E-07
6.35E-05,3.03E-07
6.40E-05,3.03E-07
6.45E-05,3.03E-07
6.50E-05,3.03E-07
6.55E-05,3.03E-07
6.60E-05,3.03E-07
6.65E-05,3.03E-07
6.70E-05,3.03E-07
6.75E-05,3.03E-07
6.80E-05,3.03E-07
6.85E-05,3.03E-07
6.90E-05,3.03E-07
6.95E-05,3.02E-07
7.00E-05,3.02E-07
7.05E-05,3.02E-07
7.10E-05,3.02E-07
7.15E-05,3.01E-07
7.20E-05,3.01E-07
7.25E-05,3.01E-07
7.30E-05,3.00E-07
7.35E-05,3.00E-07
7.40E-05,2.99E-07
7.45E-05,2.98E-07
7.50E-05,2.98E-07
7.55E-05,2.97E-07
7.60E-05,2.96E-07
7.65E-05,2.95E-07
7.70E-05,2.94E-07
7.75E-05,2.93E-07
7.80E-05,2.92E-07
7.85E-05,2.91E-07
7.90E-05,2.90E-07
7.95E-05,2.89E-07
8.00E-05,2.87E-07
8.05E-05,2.86E-07
8.10E-05,2.84E-07
8.15E-05,2.83E-07
8.20E-05,2.81E-07
8.25E-05,2.80E-07
8.30E-05,2.78E-07
8.35E-05,2.77E-07
8.40E-05,2.75E-07
8.45E-05,2.73E-07
8.50E-05,2.71E-07
8.55E-05,2.70E-07
8.60E-05,2.68E-07
8.65E-05,2.67E-07
8.70E-05,2.65E-07
8.75E-05,2.64E-07
8.80E-05,2.62E-07
8.85E-05,2.61E-07
8.90E-05,2.60E-07
8.95E-05,2.59E-07
9.00E-05,2.58E-07
9.05E-05,2.57E-07
9.10E-05,2.56E-07
9.15E-05,2.55E-07
9.20E-05,2.54E-07
9.25E-05,2.54E-07
9.30E-05,2.53E-07
9.35E-05,2.53E-07
9.40E-05,2.53E-07
9.45E-05,2.53E-07
9.50E-05,2.52E-07
9.55E-05,2.52E-07
9.60E-05,2.52E-07
9.65E-05,2.52E-07
9.70E-05,2.53E-07
9.75E-05,2.53E-07
9.80E-05,2.53E-07
9.85E-05,2.54E-07
9.90E-05,2.54E-07
9.95E-05,2.55E-07
0.000100009,2.55E-07
0.000100509,2.56E-07
0.000101009,2.57E-07
0.000101509,2.58E-07
0.000102009,2.59E-07
0.000102509,2.60E-07
0.000103009,2.61E-07
0.000103509,2.62E-07
0.000104009,2.63E-07
0.000104509,2.65E-07
0.000105009,2.66E-07
0.000105509,2.67E-07
0.000106009,2.69E-07
0.000106509,2.70E-07
0.000107009,2.72E-07
0.000107509,2.74E-07
0.000108009,2.75E-07
0.000108509,2.77E-07
0.000109009,2.79E-07
0.000109509,2.81E-07
0.000110009,2.83E-07
0.000110509,2.85E-07
0.000111009,2.87E-07
0.000111509,2.89E-07
0.000112009,2.91E-07
0.000112509,2.94E-07
0.000113009,2.96E-07
0.000113509,2.98E-07
0.000114009,3.01E-07
0.000114509,3.03E-07
0.000115009,3.06E-07
0.000115509,3.08E-07
0.000116009,3.11E-07
0.00011651,3.14E-07
0.00011701,3.17E-07
0.00011751,3.19E-07
0.00011801,3.22E-07
0.00011851,3.25E-07
0.00011901,3.28E-07
0.00011951,3.31E-07
0.00012001,3.34E-07
0.00012051,3.37E-07
0.00012101,3.40E-07
0.00012151,3.43E-07
0.00012201,3.47E-07
0.00012251,3.50E-07
0.00012301,3.53E-07
0.00012351,3.57E-07
0.00012401,3.60E-07
0.00012451,3.63E-07
0.00012501,3.67E-07
0.00012551,3.70E-07
0.00012601,3.74E-07
0.00012651,3.78E-07
0.00012701,3.81E-07
0.00012751,3.85E-07
0.00012801,3.89E-07
0.00012851,3.93E-07
0.00012901,3.96E-07
0.00012951,4.00E-07
0.00013001,4.04E-07
0.00013051,4.08E-07
0.00013101,4.12E-07
0.00013151,4.16E-07
0.00013201,4.20E-07
0.00013251,4.24E-07
0.00013301,4.28E-07
0.00013351,4.33E-07
0.00013401,4.37E-07
0.00013451,4.41E-07
0.00013501,4.45E-07
0.00013551,4.50E-07
0.00013601,4.54E-07
0.00013651,4.58E-07
0.00013701,4.63E-07
0.00013751,4.67E-07
0.00013801,4.72E-07
0.00013851,4.76E-07
0.00013901,4.81E-07
0.00013951,4.86E-07
0.00014001,4.90E-07
0.00014051,4.95E-07
0.00014101,5.00E-07
0.00014151,5.04E-07
0.00014201,5.09E-07
0.00014251,5.14E-07
0.00014301,5.19E-07
0.00014351,5.24E-07
0.00014401,5.29E-07
0.00014451,5.34E-07
0.00014501,5.39E-07
0.00014551,5.44E-07
0.00014601,5.49E-07
0.00014651,5.54E-07
0.00014701,5.59E-07
0.00014751,5.65E-07
0.00014801,5.70E-07
0.00014851,5.75E-07
0.00014901,5.80E-07
0.00014951,5.86E-07
0.00015001,5.91E-07
0.00015051,5.96E-07
0.00015101,6.02E-07
0.00015151,6.07E-07
0.00015201,6.13E-07
0.00015251,6.18E-07
0.00015301,6.24E-07
0.00015351,6.30E-07
0.00015401,6.35E-07
0.00015451,6.41E-07
0.00015501,6.47E-07
0.00015551,6.52E-07
0.00015601,6.58E-07
0.00015651,6.64E-07
0.00015701,6.70E-07
0.00015751,6.76E-07
0.00015801,6.82E-07
0.00015851,6.88E-07
0.00015901,6.94E-07
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> havaej100_output/pressure_plate_output.csv <==
x_coord(m),pressure(Pa)
-0.000499643,719625
-0.000494835,736938
-0.000490111,754666
-0.000485468,772814
-0.000480905,791388
-0.000476421,810393
-0.000472014,829833
-0.000467684,849713
-0.000463429,870038
-0.000459246,890812
-0.000455137,912040
-0.000451098,933726
-0.000447129,955873
-0.000443229,978485
-0.000439396,1.00157e+06
-0.000435629,1.02512e+06
-0.000431927,1.04915e+06
-0.000428289,1.07365e+06
-0.000424714,1.09864e+06
-0.000421201,1.1241e+06
-0.000417749,1.15005e+06
-0.000414356,1.17648e+06
-0.000411022,1.2034e+06
-0.000407745,1.23081e+06
-0.000404525,1.2587e+06
-0.000401361,1.28708e+06
-0.000398251,1.31594e+06
-0.000395195,1.3453e+06
-0.000392192,1.37514e+06
-0.000389241,1.40546e+06
-0.000386341,1.43627e+06
-0.000383491,1.46756e+06
-0.00038069,1.49933e+06
-0.000377937,1.53158e+06
-0.000375232,1.56431e+06
-0.000372574,1.59751e+06
-0.000369962,1.63118e+06
-0.000367395,1.66532e+06
-0.000364872,1.69992e+06
-0.000362393,1.73498e+06
-0.000359956,1.77051e+06
-0.000357562,1.80648e+06
-0.000355209,1.8429e+06
-0.000352897,1.87976e+06
-0.000350625,1.91707e+06
-0.000348392,1.9548e+06
-0.000346197,1.99296e+06
-0.000344041,2.03154e+06
-0.000341921,2.07054e+06
-0.000339839,2.10994e+06
-0.000337792,2.14974e+06
-0.000335781,2.18994e+06
-0.000333804,2.23052e+06
-0.000331862,2.27148e+06
-0.000329953,2.3128e+06
-0.000328077,2.35449e+06
-0.000326234,2.39654e+06
-0.000324422,2.43892e+06
-0.000322642,2.48165e+06
-0.000320892,2.5247e+06
-0.000319173,2.56806e+06
-0.000317483,2.61173e+06
-0.000315823,2.6557e+06
-0.000314191,2.69996e+06
-0.000312587,2.7445e+06
-0.000311012,2.7893e+06
-0.000309463,2.83436e+06
-0.000307941,2.87966e+06
-0.000306446,2.9252e+06
-0.000304976,2.97097e+06
-0.000303531,3.01695e+06
-0.000302112,3.06313e+06
-0.000300717,3.10951e+06
-0.000299347,3.15606e+06
-0.000297999,3.20279e+06
-0.000296676,3.24967e+06
-0.000295375,3.29671e+06
-0.000294096,3.34387e+06
-0.00029284,3.39117e+06
-0.000291605,3.43858e+06
-0.000290392,3.48609e+06
-0.0002892,3.53369e+06
-0.000288028,3.58137e+06
-0.000286876,3.62912e+06
-0.000285745,3.67693e+06
-0.000284633,3.72479e+06
-0.00028354,3.77268e+06
-0.000282466,3.8206e+06
-0.00028141,3.86852e+06
-0.000280373,3.91646e+06
-0.000279354,3.96438e+06
-0.000278352,4.01229e+06
-0.000277368,4.06016e+06
-0.000276401,4.108e+06
-0.00027545,4.15578e+06
-0.000274516,4.20351e+06
-0.000273598,4.25117e+06
-0.000272696,4.29874e+06
-0.000271809,4.34623e+06
-0.000270938,4.39361e+06
-0.000270081,4.44089e+06
-0.00026924,4.48805e+06
-0.000268413,4.53508e+06
-0.000267601,4.58197e+06
-0.000266802,4.62872e+06
-0.000266017,4.67531e+06
-0.000265246,4.72174e+06
-0.000264488,4.768e+06
-0.000263743,4.81408e+06
-0.000263011,4.85997e+06
-0.000262292,4.90567e+06
-0.000261585,4.95116e+06
-0.000260891,4.99645e+06
-0.000260208,5.04151e+06
-0.000259537,5.08636e+06
-0.000258878,5.13097e+06
-0.00025823,5.17535e+06
-0.000257593,5.21948e+06
-0.000256968,5.26336e+06
-0.000256353,5.30699e+06
-0.000255749,5.35036e+06
-0.000255155,5.39345e+06
-0.000254571,5.43628e+06
-0.000253998,5.47883e+06
-0.000253434,5.5211e+06
-0.00025288,5.56308e+06
-0.000252336,5.60476e+06
-0.000251801,5.64616e+06
-0.000251276,5.68725e+06
-0.000250759,5.72804e+06
-0.000250252,5.76851e+06
-0.00024975,5.8089e+06
-0.00024925,5.84955e+06
-0.00024875,5.8906e+06
-0.00024825,5.93204e+06
-0.00024775,5.9739e+06
-0.00024725,6.01616e+06
-0.00024675,6.05884e+06
-0.00024625,6.10194e+06
-0.00024575,6.14547e+06
-0.00024525,6.18942e+06
-0.00024475,6.23382e+06
-0.00024425,6.27866e+06
-0.00024375,6.32394e+06
-0.00024325,6.36968e+06
-0.00024275,6.41588e+06
-0.00024225,6.46254e+06
-0.00024175,6.50968e+06
-0.00024125,6.55729e+06
-0.00024075,6.60539e+06
-0.00024025,6.65397e+06
-0.00023975,6.70305e+06
-0.00023925,6.75263e+06
-0.00023875,6.80273e+06
-0.00023825,6.85333e+06
-0.00023775,6.90446e+06
-0.00023725,6.95611e+06
-0.00023675,7.00831e+06
-0.00023625,7.06104e+06
-0.00023575,7.11432e+06
-0.00023525,7.16816e+06
-0.00023475,7.22256e+06
-0.00023425,7.27754e+06
-0.00023375,7.33309e+06
-0.00023325,7.38923e+06
-0.00023275,7.44596e+06
-0.00023225,7.5033e+06
-0.00023175,7.56124e+06
-0.00023125,7.61981e+06
-0.00023075,7.679e+06
-0.00023025,7.73883e+06
-0.00022975,7.7993e+06
-0.00022925,7.86042e+06
-0.00022875,7.9222e+06
-0.00022825,7.98465e+06
-0.00022775,8.04779e+06
-0.00022725,8.11161e+06
-0.00022675,8.17613e+06
-0.00022625,8.24135e+06
-0.00022575,8.3073e+06
-0.00022525,8.37397e+06
-0.00022475,8.44138e+06
-0.00022425,8.50953e+06
-0.00022375,8.57845e+06
-0.00022325,8.64813e+06
-0.00022275,8.71859e+06
-0.00022225,8.78985e+06
-0.00022175,8.8619e+06
-0.00022125,8.93477e+06
-0.00022075,9.00846e+06
-0.00022025,9.08298e+06
-0.00021975,9.15836e+06
-0.00021925,9.23459e+06
-0.00021875,9.3117e+06
-0.00021825,9.38969e+06
-0.00021775,9.46857e+06
-0.00021725,9.54837e+06
-0.00021675,9.62909e+06
-0.00021625,9.71075e+06
-0.00021575,9.79336e+06
-0.00021525,9.87694e+06
-0.00021475,9.96149e+06
-0.00021425,1.0047e+07
-0.00021375,1.01336e+07
-0.00021325,1.02212e+07
-0.00021275,1.03098e+07
-0.00021225,1.03994e+07
-0.00021175,1.04902e+07
-0.00021125,1.0582e+07
-0.00021075,1.06749e+07
-0.00021025,1.07689e+07
-0.00020975,1.08641e+07
-0.00020925,1.09604e+07
-0.00020875,1.10579e+07
-0.00020825,1.11566e+07
-0.00020775,1.12565e+07
-0.00020725,1.13576e+07
-0.00020675,1.14599e+07
-0.00020625,1.15635e+07
-0.00020575,1.16684e+07
-0.00020525,1.17746e+07
-0.00020475,1.18821e+07
-0.00020425,1.19909e+07
-0.00020375,1.21011e+07
-0.00020325,1.22127e+07
-0.00020275,1.23257e+07
-0.00020225,1.24401e+07
-0.00020175,1.2556e+07
-0.00020125,1.26733e+07
-0.00020075,1.27922e+07
-0.00020025,1.29125e+07
-0.00019975,1.30344e+07
-0.00019925,1.31579e+07
-0.00019875,1.32829e+07
-0.00019825,1.34096e+07
-0.00019775,1.35379e+07
-0.00019725,1.36679e+07
-0.00019675,1.37996e+07
-0.00019625,1.3933e+07
-0.00019575,1.40681e+07
-0.00019525,1.42051e+07
-0.00019475,1.43438e+07
-0.00019425,1.44844e+07
-0.00019375,1.46269e+07
-0.00019325,1.47713e+07
-0.00019275,1.49176e+07
-0.00019225,1.50658e+07
-0.00019175,1.52161e+07
-0.00019125,1.53684e+07
-0.00019075,1.55228e+07
-0.00019025,1.56793e+07
-0.00018975,1.58379e+07
-0.00018925,1.59986e+07
-0.00018875,1.61616e+07
-0.00018825,1.63269e+07
-0.00018775,1.64944e+07
-0.00018725,1.66642e+07
-0.00018675,1.68365e+07
-0.00018625,1.70111e+07
-0.00018575,1.71881e+07
-0.00018525,1.73677e+07
-0.00018475,1.75498e+07
-0.00018425,1.77345e+07
-0.00018375,1.79218e+07
-0.00018325,1.81117e+07
-0.00018275,1.83044e+07
-0.00018225,1.84999e+07
-0.00018175,1.86981e+07
-0.00018125,1.88993e+07
-0.00018075,1.91033e+07
-0.00018025,1.93103e+07
-0.00017975,1.95203e+07
-0.00017925,1.97334e+07
-0.00017875,1.99496e+07
-0.00017825,2.0169e+07
-0.00017775,2.03917e+07
-0.00017725,2.06177e+07
-0.00017675,2.0847e+07
-0.00017625,2.10797e+07
-0.00017575,2.1316e+07
-0.00017525,2.15557e+07
-0.00017475,2.17991e+07
-0.00017425,2.20462e+07
-0.00017375,2.22971e+07
-0.00017325,2.25517e+07
-0.00017275,2.28103e+07
-0.00017225,2.30728e+07
-0.00017175,2.33393e+07
-0.00017125,2.361e+07
-0.00017075,2.38849e+07
-0.00017025,2.4164e+07
-0.00016975,2.44475e+07
-0.00016925,2.47355e+07
-0.00016875,2.50279e+07
-0.00016825,2.5325e+07
-0.00016775,2.56268e+07
-0.00016725,2.59333e+07
-0.00016675,2.62448e+07
-0.00016625,2.65612e+07
-0.00016575,2.68826e+07
-0.00016525,2.72093e+07
-0.00016475,2.75412e+07
-0.00016425,2.78785e+07
-0.00016375,2.82213e+07
-0.00016325,2.85696e+07
-0.00016275,2.89237e+07
-0.00016225,2.92835e+07
-0.00016175,2.96493e+07
-0.00016125,3.00211e+07
-0.00016075,3.03991e+07
-0.00016025,3.07834e+07
-0.00015975,3.11741e+07
-0.00015925,3.15713e+07
-0.00015875,3.19752e+07
-0.00015825,3.23859e+07
-0.00015775,3.28035e+07
-0.00015725,3.32282e+07
-0.00015675,3.36602e+07
-0.00015625,3.40995e+07
-0.00015575,3.45463e+07
-0.00015525,3.50008e+07
-0.00015475,3.54631e+07
-0.00015425,3.59335e+07
-0.00015375,3.64119e+07
-0.00015325,3.68987e+07
-0.00015275,3.7394e+07
-0.00015225,3.7898e+07
-0.00015175,3.84109e+07
-0.00015125,3.89328e+07
-0.00015075,3.94639e+07
-0.00015025,4.00043e+07
-0.00014975,4.05543e+07
-0.00014925,4.11142e+07
-0.00014875,4.16842e+07
-0.00014825,4.22646e+07
-0.00014775,4.28555e+07
-0.00014725,4.34567e+07
-0.00014675,4.40681e+07
-0.00014625,4.46907e+07
-0.00014575,4.53254e+07
-0.00014525,4.59729e+07
-0.00014475,4.66325e+07
-0.00014425,4.73025e+07
-0.00014375,4.79824e+07
-0.00014325,4.86743e+07
-0.00014275,4.9382e+07
-0.00014225,5.01076e+07
-0.00014175,5.08478e+07
-0.00014125,5.15963e+07
-0.00014075,5.23506e+07
-0.00014025,5.31175e+07
-0.00013975,5.39081e+07
-0.00013925,5.47265e+07
-0.00013875,5.55623e+07
-0.00013825,5.63986e+07
-0.00013775,5.72319e+07
-0.00013725,5.80807e+07
-0.00013675,5.89687e+07
-0.00013625,5.98983e+07
-0.00013575,6.08426e+07
-0.00013525,6.17718e+07
-0.00013475,6.26906e+07
-0.00013425,6.3638e+07
-0.00013375,6.46455e+07
-0.00013325,6.57001e+07
-0.00013275,6.67546e+07
-0.00013225,6.77808e+07
-0.00013175,6.88061e+07
-0.00013125,6.98833e+07
-0.00013075,7.10294e+07
-0.00013025,7.22069e+07
-0.00012975,7.33682e+07
-0.00012925,7.45113e+07
-0.00012875,7.56814e+07
-0.00012825,7.69155e+07
-0.00012775,7.82006e+07
-0.00012725,7.94954e+07
-0.00012675,8.0781e+07
-0.00012625,8.20796e+07
-0.00012575,8.3424e+07
-0.00012525,8.48186e+07
-0.00012475,8.62408e+07
-0.00012425,8.76727e+07
-0.00012375,8.91207e+07
-0.00012325,9.06029e+07
-0.00012275,9.21266e+07
-0.00012225,9.36839e+07
-0.00012175,9.52652e+07
-0.00012125,9.68714e+07
-0.00012075,9.85098e+07
-0.00012025,1.00185e+08
-0.00011975,1.01895e+08
-0.00011925,1.03636e+08
-0.00011875,1.05409e+08
-0.00011825,1.07217e+08
-0.00011775,1.09062e+08
-0.00011725,1.10943e+08
-0.00011675,1.1286e+08
-0.00011625,1.14813e+08
-0.00011575,1.16804e+08
-0.00011525,1.18834e+08
-0.00011475,1.20903e+08
-0.00011425,1.23012e+08
-0.00011375,1.2516e+08
-0.00011325,1.2735e+08
-0.00011275,1.29581e+08
-0.00011225,1.31855e+08
-0.00011175,1.34171e+08
-0.00011125,1.3653e+08
-0.00011075,1.38934e+08
-0.00011025,1.41382e+08
-0.00010975,1.43875e+08
-0.00010925,1.46414e+08
-0.00010875,1.48999e+08
-0.00010825,1.51631e+08
-0.00010775,1.5431e+08
-0.00010725,1.57037e+08
-0.00010675,1.59813e+08
-0.00010625,1.62637e+08
-0.00010575,1.6551e+08
-0.00010525,1.68432e+08
-0.00010475,1.71405e+08
-0.00010425,1.74427e+08
-0.00010375,1.77499e+08
-0.00010325,1.80622e+08
-0.00010275,1.83795e+08
-0.00010225,1.87017e+08
-0.00010175,1.9029e+08
-0.00010125,1.93613e+08
-0.00010075,1.96986e+08
-0.00010025,2.00407e+08
-9.975e-05,2.03875e+08
-9.925e-05,2.0739e+08
-9.875e-05,2.10952e+08
-9.825e-05,2.14559e+08
-9.775e-05,2.18209e+08
-9.725e-05,2.21901e+08
-9.675e-05,2.25633e+08
-9.625e-05,2.29402e+08
-9.575e-05,2.33206e+08
-9.525e-05,2.37043e+08
-9.475e-05,2.4091e+08
-9.425e-05,2.44804e+08
-9.375e-05,2.48721e+08
-9.325e-05,2.52658e+08
-9.275e-05,2.56611e+08
-9.225e-05,2.60576e+08
-9.175e-05,2.6455e+08
-9.125e-05,2.68528e+08
-9.075e-05,2.72507e+08
-9.025e-05,2.76484e+08
-8.975e-05,2.80454e+08
-8.925e-05,2.84413e+08
-8.875e-05,2.88358e+08
-8.825e-05,2.92286e+08
-8.775e-05,2.96192e+08
-8.725e-05,3.00074e+08
-8.675e-05,3.03932e+08
-8.625e-05,3.07763e+08
-8.575e-05,3.11561e+08
-8.525e-05,3.15328e+08
-8.475e-05,3.19062e+08
-8.425e-05,3.22761e+08
-8.375e-05,3.26423e+08
-8.325e-05,3.30047e+08
-8.275e-05,3.33634e+08
-8.225e-05,3.37184e+08
-8.175e-05,3.40697e+08
-8.125e-05,3.44172e+08
-8.075e-05,3.47607e+08
-8.025e-05,3.51006e+08
-7.975e-05,3.54365e+08
-7.925e-05,3.57685e+08
-7.875e-05,3.60969e+08
-7.825e-05,3.64216e+08
-7.775e-05,3.67422e+08
-7.725e-05,3.70597e+08
-7.675e-05,3.73736e+08
-7.625e-05,3.76834e+08
-7.575e-05,3.79899e+08
-7.525e-05,3.82931e+08
-7.475e-05,3.85928e+08
-7.425e-05,3.88891e+08
-7.375e-05,3.91818e+08
-7.325e-05,3.94712e+08
-7.275e-05,3.97574e+08
-7.225e-05,4.00405e+08
-7.175e-05,4.03202e+08
-7.125e-05,4.05966e+08
-7.075e-05,4.08698e+08
-7.025e-05,4.11398e+08
-6.975e-05,4.14068e+08
-6.925e-05,4.16706e+08
-6.875e-05,4.19314e+08
-6.825e-05,4.21891e+08
-6.775e-05,4.24437e+08
-6.725e-05,4.26952e+08
-6.675e-05,4.29439e+08
-6.625e-05,4.31897e+08
-6.575e-05,4.34325e+08
-6.525e-05,4.36724e+08
-6.475e-05,4.39092e+08
-6.425e-05,4.41434e+08
-6.375e-05,4.43751e+08
-6.325e-05,4.46041e+08
-6.275e-05,4.48304e+08
-6.225e-05,4.50541e+08
-6.175e-05,4.5275e+08
-6.125e-05,4.54933e+08
-6.075e-05,4.57093e+08
-6.025e-05,4.59231e+08
-5.975e-05,4.61344e+08
-5.925e-05,4.63432e+08
-5.875e-05,4.65496e+08
-5.825e-05,4.67533e+08
-5.775e-05,4.69546e+08
-5.725e-05,4.71536e+08
-5.675e-05,4.73504e+08
-5.625e-05,4.7545e+08
-5.575e-05,4.77371e+08
-5.525e-05,4.79266e+08
-5.475e-05,4.81137e+08
-5.425e-05,4.82986e+08
-5.375e-05,4.84813e+08
-5.325e-05,4.86618e+08
-5.275e-05,4.88402e+08
-5.225e-05,4.9016e+08
-5.175e-05,4.91897e+08
-5.125e-05,4.93612e+08
-5.075e-05,4.95299e+08
-5.025e-05,4.96969e+08
-4.975e-05,4.98621e+08
-4.925e-05,5.00251e+08
-4.875e-05,5.01862e+08
-4.825e-05,5.03454e+08
-4.775e-05,5.05024e+08
-4.725e-05,5.06571e+08
-4.675e-05,5.08101e+08
-4.625e-05,5.09614e+08
-4.575e-05,5.11109e+08
-4.525e-05,5.12584e+08
-4.475e-05,5.14041e+08
-4.425e-05,5.15475e+08
-4.375e-05,5.16892e+08
-4.325e-05,5.1829e+08
-4.275e-05,5.19667e+08
-4.225e-05,5.21028e+08
-4.175e-05,5.22368e+08
-4.125e-05,5.23687e+08
-4.075e-05,5.24985e+08
-4.025e-05,5.26266e+08
-3.975e-05,5.2753e+08
-3.925e-05,5.28776e+08
-3.875e-05,5.30005e+08
-3.825e-05,5.31215e+08
-3.775e-05,5.32409e+08
-3.725e-05,5.3358e+08
-3.675e-05,5.34736e+08
-3.625e-05,5.3588e+08
-3.575e-05,5.37008e+08
-3.525e-05,5.38122e+08
-3.475e-05,5.39219e+08
-3.425e-05,5.40302e+08
-3.375e-05,5.41364e+08
-3.325e-05,5.4241e+08
-3.275e-05,5.43446e+08
-3.225e-05,5.44467e+08
-3.175e-05,5.45471e+08
-3.125e-05,5.46456e+08
-3.075e-05,5.47421e+08
-3.025e-05,5.48373e+08
-2.975e-05,5.49311e+08
-2.925e-05,5.50231e+08
-2.875e-05,5.51133e+08
-2.825e-05,5.52015e+08
-2.775e-05,5.52878e+08
-2.725e-05,5.5372e+08
-2.675e-05,5.54548e+08
-2.625e-05,5.55361e+08
-2.575e-05,5.56159e+08
-2.525e-05,5.5694e+08
-2.475e-05,5.57705e+08
-2.425e-05,5.58454e+08
-2.375e-05,5.59184e+08
-2.325e-05,5.59902e+08
-2.275e-05,5.60608e+08
-2.225e-05,5.613e+08
-2.175e-05,5.61978e+08
-2.125e-05,5.62643e+08
-2.075e-05,5.63295e+08
-2.025e-05,5.63923e+08
-1.975e-05,5.64542e+08
-1.925e-05,5.65151e+08
-1.875e-05,5.65744e+08
-1.825e-05,5.66324e+08
-1.775e-05,5.66884e+08
-1.725e-05,5.67425e+08
-1.675e-05,5.67956e+08
-1.625e-05,5.68473e+08
-1.575e-05,5.68974e+08
-1.525e-05,5.69459e+08
-1.475e-05,5.69927e+08
-1.425e-05,5.70377e+08
-1.375e-05,5.70811e+08
-1.325e-05,5.71234e+08
-1.275e-05,5.71643e+08
-1.225e-05,5.72038e+08
-1.175e-05,5.72419e+08
-1.125e-05,5.7279e+08
-1.075e-05,5.73141e+08
-1.025e-05,5.73475e+08
-9.75e-06,5.73806e+08
-9.25e-06,5.74123e+08
-8.75e-06,5.74428e+08
-8.25e-06,5.74721e+08
-7.75e-06,5.74996e+08
-7.25e-06,5.75257e+08
-6.75e-06,5.75505e+08
-6.25e-06,5.75745e+08
-5.75e-06,5.75969e+08
-5.25e-06,5.76179e+08
-4.75e-06,5.76375e+08
-4.25e-06,5.7655e+08
-3.75e-06,5.76711e+08
-3.25e-06,5.7686e+08
-2.75e-06,5.77e+08
-2.25e-06,5.77124e+08
-1.75e-06,5.77236e+08
-1.25e-06,5.77334e+08
-7.5e-07,5.77413e+08
-2.5e-07,5.7748e+08
2.5e-07,5.77538e+08
7.5e-07,5.77587e+08
1.25e-06,5.77622e+08
1.75e-06,5.77647e+08
2.25e-06,5.77658e+08
2.75e-06,5.77652e+08
3.25e-06,5.77633e+08
3.75e-06,5.77603e+08
4.25e-06,5.77564e+08
4.75e-06,5.77509e+08
5.25e-06,5.77442e+08
5.75e-06,5.77359e+08
6.25e-06,5.77257e+08
6.75e-06,5.77142e+08
7.25e-06,5.77017e+08
7.75e-06,5.76878e+08
8.25e-06,5.76725e+08
8.75e-06,5.76557e+08
9.25e-06,5.76376e+08
9.75e-06,5.76182e+08
1.025e-05,5.7597e+08
1.075e-05,5.75746e+08
1.125e-05,5.75512e+08
1.175e-05,5.75271e+08
1.225e-05,5.75017e+08
1.275e-05,5.74752e+08
1.325e-05,5.74476e+08
1.375e-05,5.74186e+08
1.425e-05,5.73888e+08
1.475e-05,5.73581e+08
1.525e-05,5.73263e+08
1.575e-05,5.72935e+08
1.625e-05,5.72592e+08
1.675e-05,5.72233e+08
1.725e-05,5.71862e+08
1.775e-05,5.7148e+08
1.825e-05,5.71085e+08
1.875e-05,5.70674e+08
1.925e-05,5.70252e+08
1.975e-05,5.69815e+08
2.025e-05,5.69365e+08
2.075e-05,5.68904e+08
2.125e-05,5.68427e+08
2.175e-05,5.67937e+08
2.225e-05,5.67435e+08
2.275e-05,5.66921e+08
2.325e-05,5.66394e+08
2.375e-05,5.65852e+08
2.425e-05,5.65292e+08
2.475e-05,5.64726e+08
2.525e-05,5.64149e+08
2.575e-05,5.63559e+08
2.625e-05,5.62955e+08
2.675e-05,5.62338e+08
2.725e-05,5.61707e+08
2.775e-05,5.61057e+08
2.825e-05,5.60391e+08
2.875e-05,5.59713e+08
2.925e-05,5.59026e+08
2.975e-05,5.58322e+08
3.025e-05,5.57603e+08
3.075e-05,5.56869e+08
3.125e-05,5.56119e+08
3.175e-05,5.55355e+08
3.225e-05,5.54578e+08
3.275e-05,5.53788e+08
3.325e-05,5.52983e+08
3.375e-05,5.52163e+08
3.425e-05,5.51329e+08
3.475e-05,5.5048e+08
3.525e-05,5.49623e+08
3.575e-05,5.48752e+08
3.625e-05,5.47866e+08
3.675e-05,5.4697e+08
3.725e-05,5.46065e+08
3.775e-05,5.45149e+08
3.825e-05,5.44214e+08
3.875e-05,5.43267e+08
3.925e-05,5.4231e+08
3.975e-05,5.41347e+08
4.025e-05,5.40373e+08
4.075e-05,5.39387e+08
4.125e-05,5.38391e+08
4.175e-05,5.37386e+08
4.225e-05,5.36371e+08
4.275e-05,5.35345e+08
4.325e-05,5.3431e+08
4.375e-05,5.33273e+08
4.425e-05,5.32234e+08
4.475e-05,5.31187e+08
4.525e-05,5.30138e+08
4.575e-05,5.29087e+08
4.625e-05,5.28034e+08
4.675e-05,5.26988e+08
4.725e-05,5.25944e+08
4.775e-05,5.24898e+08
4.825e-05,5.23867e+08
4.875e-05,5.22847e+08
4.925e-05,5.21838e+08
4.975e-05,5.20839e+08
5.025e-05,5.19853e+08
5.075e-05,5.18886e+08
5.125e-05,5.17942e+08
5.175e-05,5.17019e+08
5.225e-05,5.16119e+08
5.275e-05,5.15243e+08
5.325e-05,5.14396e+08
5.375e-05,5.13582e+08
5.425e-05,5.12803e+08
5.475e-05,5.12059e+08
5.525e-05,5.1135e+08
5.575e-05,5.10679e+08
5.625e-05,5.1005e+08
5.675e-05,5.0947e+08
5.725e-05,5.0894e+08
5.775e-05,5.08457e+08
5.825e-05,5.08024e+08
5.875e-05,5.07643e+08
5.925e-05,5.07315e+08
5.975e-05,5.07045e+08
6.025e-05,5.06833e+08
6.075e-05,5.06669e+08
6.125e-05,5.06561e+08
6.175e-05,5.06508e+08
6.225e-05,5.06513e+08
6.275e-05,5.06568e+08
6.325e-05,5.06669e+08
6.375e-05,5.06819e+08
6.425e-05,5.07009e+08
6.475e-05,5.07232e+08
6.525e-05,5.07474e+08
6.575e-05,5.07732e+08
6.625e-05,5.07999e+08
6.675e-05,5.08266e+08
6.725e-05,5.08511e+08
6.775e-05,5.08721e+08
6.825e-05,5.08888e+08
6.875e-05,5.08987e+08
6.925e-05,5.08992e+08
6.975e-05,5.0888e+08
7.025e-05,5.08619e+08
7.075e-05,5.08178e+08
7.125e-05,5.07534e+08
7.175e-05,5.06641e+08
7.225e-05,5.05459e+08
7.275e-05,5.03952e+08
7.325e-05,5.02083e+08
7.375e-05,4.99806e+08
7.425e-05,4.97061e+08
7.475e-05,4.9381e+08
7.525e-05,4.90016e+08
7.575e-05,4.85627e+08
7.625e-05,4.80596e+08
7.675e-05,4.74877e+08
7.725e-05,4.68454e+08
7.775e-05,4.61298e+08
7.825e-05,4.53386e+08
7.875e-05,4.44703e+08
7.925e-05,4.35236e+08
7.975e-05,4.24971e+08
8.025e-05,4.13926e+08
8.075e-05,4.02106e+08
8.125e-05,3.89497e+08
8.175e-05,3.76123e+08
8.225e-05,3.61996e+08
8.275e-05,3.47104e+08
8.325e-05,3.31491e+08
8.375e-05,3.15246e+08
8.425e-05,2.98492e+08
8.475e-05,2.81431e+08
8.525e-05,2.64331e+08
8.575e-05,2.47499e+08
8.625e-05,2.31212e+08
8.675e-05,2.15674e+08
8.725e-05,2.01034e+08
8.775e-05,1.87363e+08
8.825e-05,1.74668e+08
8.875e-05,1.6292e+08
8.925e-05,1.52066e+08
8.975e-05,1.42037e+08
9.025e-05,1.32762e+08
9.075e-05,1.24174e+08
9.125e-05,1.16209e+08
9.175e-05,1.08811e+08
9.225e-05,1.01927e+08
9.275e-05,9.55112e+07
9.325e-05,8.95244e+07
9.375e-05,8.39268e+07
9.425e-05,7.8685e+07
9.475e-05,7.37713e+07
9.525e-05,6.91599e+07
9.575e-05,6.48272e+07
9.625e-05,6.07533e+07
9.675e-05,5.69191e+07
9.725e-05,5.33069e+07
9.775e-05,4.99021e+07
9.825e-05,4.66915e+07
9.875e-05,4.36614e+07
9.925e-05,4.07999e+07
9.975e-05,3.80971e+07
0.00010025,3.55437e+07
0.00010075,3.31309e+07
0.00010125,3.08504e+07
0.00010175,2.86947e+07
0.00010225,2.66569e+07
0.00010275,2.47307e+07
0.00010325,2.291e+07
0.00010375,2.11891e+07
0.00010425,1.95626e+07
0.00010475,1.80258e+07
0.00010525,1.65742e+07
0.00010575,1.52034e+07
0.00010625,1.39095e+07
0.00010675,1.26886e+07
0.00010725,1.15374e+07
0.00010775,1.04523e+07
0.00010825,9.4306e+06
0.00010875,8.46876e+06
0.00010925,7.56467e+06
0.00010975,6.71482e+06
0.00011025,5.91816e+06
0.00011075,5.17013e+06
0.00011125,4.47142e+06
0.00011175,3.81776e+06
0.00011225,3.23589e+06
0.00011275,2.74354e+06
0.00011325,2.34012e+06
0.00011375,2.02043e+06
0.00011425,1.76328e+06
0.00011475,1.5675e+06
0.00011525,1.40929e+06
0.00011575,1.29769e+06
0.00011625,1.19826e+06
0.00011675,1.14243e+06
0.00011725,1.07268e+06
0.00011775,1.06583e+06
0.00011825,942236
0.00011875,694942
0.00011925,557751
0.00011975,398660
0.00012025,291678
0.00012075,186662
0.00012125,116247
0.00012175,57287.7
0.00012225,23158.3
0.00012275,5000
0.00012325,5000
0.00012375,5000
0.00012425,5000
0.00012475,5000
0.00012525,5000
0.00012575,5000
0.00012625,5000
0.00012675,5000
0.00012725,5000
0.00012775,5000
0.00012825,5000
0.00012875,5000
0.00012925,5000
0.00012975,5000
0.00013025,5000
0.00013075,5000
0.00013125,5000
0.00013175,5000
0.00013225,5000
0.00013275,5000
0.00013325,5000
0.00013375,5000
0.00013425,5000
0.00013475,5000
0.00013525,5000
0.00013575,5000
0.00013625,5000
0.00013675,5000
0.00013725,5000
0.00013775,5000
0.00013825,5000
0.00013875,5000
0.00013925,5000
0.00013975,5000
0.00014025,5000
0.00014075,5000
0.00014125,5000
0.00014175,5000
0.00014225,5000
0.00014275,5000
0.00014325,5000
0.00014375,5000
0.00014425,5000
0.00014475,5000
0.00014525,5000
0.00014575,5000
0.00014625,5000
0.00014675,5000
0.00014725,5000
0.00014775,5000
0.00014825,5000
0.00014875,5000
0.00014925,5000
0.00014975,5000
0.00015025,5000
0.00015075,5000
0.00015125,5000
0.00015175,5000
0.00015225,5000
0.00015275,5000
0.00015325,5000
0.00015375,5000
0.00015425,5000
0.00015475,5000
0.00015525,5000
0.00015575,5000
0.00015625,5000
0.00015675,5000
0.00015725,5000
0.00015775,5000
0.00015825,5000
0.00015875,5000
0.00015925,5000
0.00015975,5000
0.00016025,5000
0.00016075,5000
0.00016125,5000
0.00016175,5000
0.00016225,5000
0.00016275,5000
0.00016325,5000
0.00016375,5000
0.00016425,5000
0.00016475,5000
0.00016525,5000
0.00016575,5000
0.00016625,5000
0.00016675,5000
0.00016725,5000
0.00016775,5000
0.00016825,5000
0.00016875,5000
0.00016925,5000
0.00016975,5000
0.00017025,5000
0.00017075,5000
0.00017125,5000
0.00017175,5000
0.00017225,5000
0.00017275,5000
0.00017325,5000
0.00017375,5000
0.00017425,5000
0.00017475,5000
0.00017525,5000
0.00017575,5000
0.00017625,5000
0.00017675,5000
0.00017725,5000
0.00017775,5000
0.00017825,5000
0.00017875,5000
0.00017925,5000
0.00017975,5000
0.00018025,5000
0.00018075,5000
0.00018125,5000
0.00018175,5000
0.00018225,5000
0.00018275,5000
0.00018325,5000
0.00018375,5000
0.00018425,5000
0.00018475,5000
0.00018525,5000
0.00018575,5000
0.00018625,5000
0.00018675,5000
0.00018725,5000
0.00018775,5000
0.00018825,5000
0.00018875,5000
0.00018925,5000
0.00018975,5000
0.00019025,5000
0.00019075,5000
0.00019125,5000
0.00019175,5000
0.00019225,5000
0.00019275,5000
0.00019325,5000
0.00019375,5000
0.00019425,5000
0.00019475,5000
0.00019525,5000
0.00019575,5000
0.00019625,5000
0.00019675,5000
0.00019725,5000
0.00019775,5000
0.00019825,5000
0.00019875,5000
0.00019925,5000
0.00019975,5000
0.00020025,5000
0.00020075,5000
0.00020125,5000
0.00020175,5000
0.00020225,5000
0.00020275,5000
0.00020325,5000
0.00020375,5000
0.00020425,5000
0.00020475,5000
0.00020525,5000
0.00020575,5000
0.00020625,5000
0.00020675,5000
0.00020725,5000
0.00020775,5000
0.00020825,5000
0.00020875,5000
0.00020925,5000
0.00020975,5000
0.00021025,5000
0.00021075,5000
0.00021125,5000
0.00021175,5000
0.00021225,5000
0.00021275,5000
0.00021325,5000
0.00021375,5000
0.00021425,5000
0.00021475,5000
0.00021525,5000
0.00021575,5000
0.00021625,5000
0.00021675,5000
0.00021725,5000
0.00021775,5000
0.00021825,5000
0.00021875,5000
0.00021925,5000
0.00021975,5000
0.00022025,5000
0.00022075,5000
0.00022125,5000
0.00022175,5000
0.00022225,5000
0.00022275,5000
0.00022325,5000
0.00022375,5000
0.00022425,5000
0.00022475,5000
0.00022525,5000
0.00022575,5000
0.00022625,5000
0.00022675,5000
0.00022725,5000
0.00022775,5000
0.00022825,5000
0.00022875,5000
0.00022925,5000
0.00022975,5000
0.00023025,5000
0.00023075,5000
0.00023125,5000
0.00023175,5000
0.00023225,5000
0.00023275,5000
0.00023325,5000
0.00023375,5000
0.00023425,5000
0.00023475,5000
0.00023525,5000
0.00023575,5000
0.00023625,5000
0.00023675,5000
0.00023725,5000
0.00023775,5000
0.00023825,5000
0.00023875,5000
0.00023925,5000
0.00023975,5000
0.00024025,5000
0.00024075,5000
0.00024125,5000
0.00024175,5000
0.00024225,5000
0.00024275,5000
0.00024325,5000
0.00024375,5000
0.00024425,5000
0.00024475,5000
0.00024525,5000
0.00024575,5000
0.00024625,5000
0.00024675,5000
0.00024725,5000
0.00024775,5000
0.00024825,5000
0.00024875,5000
0.00024925,5000
0.00024975,5000
0.000250252,5000
0.000250759,5000
0.000251276,5000
0.000251801,5000
0.000252336,5000
0.00025288,5000
0.000253434,5000
0.000253998,5000
0.000254571,5000
0.000255155,5000
0.000255749,5000
0.000256353,5000
0.000256968,5000
0.000257593,5000
0.00025823,5000
0.000258878,5000
0.000259537,5000
0.000260208,5000
0.000260891,5000
0.000261585,5000
0.000262292,5000
0.000263011,5000
0.000263743,5000
0.000264488,5000
0.000265246,5000
0.000266017,5000
0.000266802,5000
0.000267601,5000
0.000268413,5000
0.00026924,5000
0.000270081,5000
0.000270938,5000
0.000271809,5000
0.000272696,5000
0.000273598,5000
0.000274516,5000
0.00027545,5000
0.000276401,5000
0.000277368,5000
0.000278352,5000
0.000279354,5000
0.000280373,5000
0.00028141,5000
0.000282466,5000
0.00028354,5000
0.000284633,5000
0.000285745,5000
0.000286876,5000
0.000288028,5000
0.0002892,5000
0.000290392,5000
0.000291605,5000
0.00029284,5000
0.000294096,5000
0.000295375,5000
0.000296676,5000
0.000297999,5000
0.000299347,5000
0.000300717,5000
0.000302112,5000
0.000303531,5000
0.000304976,5000
0.000306446,5000
0.000307941,5000
0.000309463,5000
0.000311012,5000
0.000312587,5000
0.000314191,5000
0.000315823,5000
0.000317483,5000
0.000319173,5000
0.000320892,5000
0.000322642,5000
0.000324422,5000
0.000326234,5000
0.000328077,5000
0.000329953,5000
0.000331862,5000
0.000333804,5000
0.000335781,5000
0.000337792,5000
0.000339839,5000
0.000341921,5000
0.000344041,5000
0.000346197,5000
0.000348392,5000
0.000350625,5000
0.000352897,5000
0.000355209,5000
0.000357562,5000
0.000359956,5000
0.000362393,5000
0.000364872,5000
0.000367395,5000
0.000369962,5000
0.000372574,5000
0.000375232,5000
0.000377937,5000
0.00038069,5000
0.000383491,5000
0.000386341,5000
0.000389241,5000
0.000392192,5000
0.000395195,5000
0.000398251,5000
0.000401361,5000
0.000404525,5000
0.000407745,5000
0.000411022,5000
0.000414356,5000
0.000417749,5000
0.000421201,5000
0.000424714,5000
0.000428289,5000
0.000431927,5000
0.000435629,5000
0.000439396,5000
0.000443229,5000
0.000447129,5000
0.000451098,5000
0.000455137,5000
0.000459246,5000
0.000463429,5000
0.000467684,5000
0.000472014,5000
0.000476421,5000
0.000480905,5000
0.000485468,5000
0.000490111,5000
0.000494835,5000
0.000499643,5000


==> srr0_output/displacement_plate_input_smaller.csv <==
time(s),displacement(m)
0,0
5e-07,3.10948e-10
1e-06,4.01569e-09
1.5e-06,8.99765e-09
2e-06,1.39975e-08
2.5e-06,1.89975e-08
3e-06,2.39975e-08
3.5e-06,2.89975e-08
4e-06,3.39975e-08
4.5e-06,3.89975e-08
5e-06,4.39975e-08
5.5e-06,4.89975e-08
6e-06,5.39975e-08
6.5e-06,5.89975e-08
7e-06,6.39975e-08
7.5e-06,6.89975e-08
8e-06,7.39975e-08
8.5e-06,7.89975e-08
9e-06,8.39975e-08
9.5e-06,8.89975e-08
1e-05,9.39975e-08
1.05e-05,9.89975e-08
1.1e-05,1.03998e-07
1.15e-05,1.08998e-07
1.2e-05,1.13998e-07
1.25e-05,1.18998e-07
1.3e-05,1.23998e-07
1.35e-05,1.28998e-07
1.4e-05,1.33998e-07
1.45e-05,1.38998e-07
1.5e-05,1.43998e-07
1.55e-05,1.48998e-07
1.6e-05,1.53998e-07
1.65e-05,1.58998e-07
1.7e-05,1.63998e-07
1.75e-05,1.68998e-07
1.8e-05,1.73998e-07
1.85e-05,1.78998e-07
1.9e-05,1.83998e-07
1.95e-05,1.88998e-07
2e-05,1.93998e-07
2.05e-05,1.98998e-07
2.1e-05,2.03998e-07
2.15e-05,2.08998e-07
2.2e-05,2.13998e-07
2.25e-05,2.18998e-07
2.3e-05,2.23998e-07
2.35e-05,2.28998e-07
2.4e-05,2.33998e-07
2.45e-05,2.38998e-07
2.5e-05,2.43998e-07
2.55e-05,2.48998e-07
2.6e-05,2.53998e-07
2.65e-05,2.58998e-07
2.7e-05,2.63998e-07
2.75e-05,2.68998e-07
2.8e-05,2.73998e-07
2.85e-05,2.78998e-07
2.9e-05,2.83998e-07
2.95e-05,2.88998e-07
3e-05,2.93998e-07
3.05e-05,2.98998e-07
3.1e-05,3.03998e-07
3.15e-05,3.08998e-07
3.2e-05,3.13998e-07
3.25e-05,3.18998e-07
3.3e-05,3.23998e-07
3.35e-05,3.28998e-07
3.4e-05,3.33998e-07
3.45e-05,3.38998e-07
3.5e-05,3.43998e-07
3.55e-05,3.48998e-07
3.6e-05,3.53998e-07
3.65e-05,3.58998e-07
3.7e-05,3.63998e-07
3.75e-05,3.68998e-07
3.8e-05,3.73998e-07
3.85e-05,3.78998e-07
3.9e-05,3.83998e-07
3.95e-05,3.88998e-07
4e-05,3.93998e-07
4.05e-05,3.98998e-07
4.1e-05,4.03998e-07
4.15e-05,4.08998e-07
4.2e-05,4.13998e-07
4.25e-05,4.18998e-07
4.3e-05,4.23998e-07
4.35e-05,4.28998e-07
4.4e-05,4.33998e-07
4.45e-05,4.38998e-07
4.5e-05,4.43998e-07
4.55e-05,4.48998e-07
4.6e-05,4.53998e-07
4.65e-05,4.58998e-07
4.7e-05,4.63998e-07
4.75e-05,4.68998e-07
4.8e-05,4.73998e-07
4.85e-05,4.78998e-07
4.9e-05,4.83998e-07
4.95e-05,4.88998e-07
5e-05,4.93998e-07
5.05e-05,4.98998e-07
5.1e-05,5.03998e-07
5.15e-05,5.08998e-07
5.2e-05,5.13998e-07
5.25e-05,5.18998e-07
5.3e-05,5.23998e-07
5.35e-05,5.28998e-07
5.4e-05,5.33998e-07
5.45e-05,5.38998e-07
5.5e-05,5.43998e-07
5.55e-05,5.48998e-07
5.6e-05,5.53998e-07
5.65e-05,5.58998e-07
5.7e-05,5.63998e-07
5.75e-05,5.68998e-07
5.8e-05,5.73998e-07
5.85e-05,5.78998e-07
5.9e-05,5.83998e-07
5.95e-05,5.88998e-07
6e-05,5.93998e-07
6.05e-05,5.98998e-07
6.1e-05,6.03998e-07
6.15e-05,6.08998e-07
6.2e-05,6.13998e-07
6.25e-05,6.18998e-07
6.3e-05,6.23998e-07
6.35e-05,6.28998e-07
6.4e-05,6.33998e-07
6.45e-05,6.38998e-07
6.5e-05,6.43998e-07
6.55e-05,6.48998e-07
6.6e-05,6.53998e-07
6.65e-05,6.58998e-07
6.7e-05,6.63998e-07
6.75e-05,6.68998e-07
6.8e-05,6.73998e-07
6.85e-05,6.78998e-07
6.9e-05,6.83998e-07
6.95e-05,6.88998e-07
7e-05,6.93998e-07
7.05e-05,6.98998e-07
7.1e-05,7.03998e-07
7.15e-05,7.08998e-07
7.2e-05,7.13998e-07
7.25e-05,7.18998e-07
7.3e-05,7.23998e-07
7.35e-05,7.28998e-07
7.4e-05,7.33998e-07
7.45e-05,7.38998e-07
7.5e-05,7.43998e-07
7.55e-05,7.48998e-07
7.6e-05,7.53998e-07
7.65e-05,7.58998e-07
7.7e-05,7.63998e-07
7.75e-05,7.68998e-07
7.8e-05,7.73998e-07
7.85e-05,7.78998e-07
7.9e-05,7.83998e-07
7.95e-05,7.88998e-07
8e-05,7.93998e-07
8.05e-05,7.98998e-07
8.1e-05,8.03998e-07
8.15e-05,8.08998e-07
8.2e-05,8.13998e-07
8.25e-05,8.18998e-07
8.3e-05,8.23998e-07
8.35e-05,8.28998e-07
8.4e-05,8.33998e-07
8.45e-05,8.38998e-07
8.5e-05,8.43998e-07
8.55e-05,8.48998e-07
8.6e-05,8.53998e-07
8.65e-05,8.58998e-07
8.7e-05,8.63998e-07
8.75e-05,8.68998e-07
8.8e-05,8.73998e-07
8.85e-05,8.78998e-07
8.9e-05,8.83998e-07
8.95e-05,8.88998e-07
9e-05,8.93998e-07
9.05e-05,8.98998e-07
9.1e-05,9.03998e-07
9.15e-05,9.08998e-07
9.2e-05,9.13998e-07
9.25e-05,9.18998e-07
9.3e-05,9.23998e-07
9.35e-05,9.28998e-07
9.4e-05,9.33998e-07
9.45e-05,9.38998e-07
9.5e-05,9.43998e-07
9.55e-05,9.48998e-07
9.6e-05,9.53998e-07
9.65e-05,9.58998e-07
9.7e-05,9.63998e-07
9.75e-05,9.68998e-07
9.8e-05,9.73998e-07
9.85e-05,9.78998e-07
9.9e-05,9.83998e-07
9.95e-05,9.88998e-07
0.0001,9.93998e-07
0.0001005,9.98998e-07
0.000101,1.004e-06
0.0001015,1.009e-06
0.000102,1.014e-06
0.0001025,1.019e-06
0.000103,1.024e-06
0.0001035,1.029e-06
0.000104,1.034e-06
0.0001045,1.039e-06
0.000105,1.044e-06
0.0001055,1.049e-06
0.000106,1.054e-06
0.0001065,1.059e-06
0.000107,1.064e-06
0.0001075,1.069e-06
0.000108,1.074e-06
0.0001085,1.079e-06
0.000109,1.084e-06
0.0001095,1.089e-06
0.00011,1.094e-06
0.0001105,1.099e-06
0.000111,1.104e-06
0.0001115,1.109e-06
0.000112,1.114e-06
0.0001125,1.119e-06
0.000113,1.124e-06
0.0001135,1.129e-06
0.000114,1.134e-06
0.0001145,1.139e-06
0.000115,1.144e-06
0.0001155,1.149e-06
0.000116,1.154e-06
0.0001165,1.159e-06
0.000117,1.164e-06
0.0001175,1.169e-06
0.000118,1.174e-06
0.0001185,1.179e-06
0.000119,1.184e-06
0.0001195,1.189e-06
0.00012,1.194e-06
0.0001205,1.199e-06
0.000121,1.204e-06
0.0001215,1.209e-06
0.000122,1.214e-06
0.0001225,1.219e-06
0.000123,1.224e-06
0.0001235,1.229e-06
0.000124,1.234e-06
0.0001245,1.239e-06
0.000125,1.244e-06
0.0001255,1.249e-06
0.000126,1.254e-06
0.0001265,1.259e-06
0.000127,1.264e-06
0.0001275,1.269e-06
0.000128,1.274e-06
0.0001285,1.279e-06
0.000129,1.284e-06
0.0001295,1.289e-06
0.00013,1.294e-06
0.0001305,1.299e-06
0.000131,1.304e-06
0.0001315,1.309e-06
0.000132,1.314e-06
0.0001325,1.319e-06
0.000133,1.324e-06
0.0001335,1.329e-06
0.000134,1.334e-06
0.0001345,1.339e-06
0.000135,1.344e-06
0.0001355,1.349e-06
0.000136,1.354e-06
0.0001365,1.359e-06
0.000137,1.364e-06
0.0001375,1.369e-06
0.000138,1.374e-06
0.0001385,1.379e-06
0.000139,1.384e-06
0.0001395,1.389e-06
0.00014,1.394e-06
0.0001405,1.399e-06
0.000141,1.404e-06
0.0001415,1.409e-06
0.000142,1.414e-06
0.0001425,1.419e-06
0.000143,1.424e-06
0.0001435,1.429e-06
0.000144,1.434e-06
0.0001445,1.439e-06
0.000145,1.444e-06
0.0001455,1.449e-06
0.000146,1.454e-06
0.0001465,1.459e-06
0.000147,1.464e-06
0.0001475,1.469e-06
0.000148,1.474e-06
0.0001485,1.479e-06
0.000149,1.484e-06
0.0001495,1.489e-06
0.00015,1.494e-06
0.0001505,1.49868e-06
0.000151,1.49998e-06
0.0001515,1.5e-06
0.000152,1.5e-06
0.0001525,1.5e-06
0.000153,1.5e-06
0.0001535,1.5e-06
0.000154,1.5e-06
0.0001545,1.5e-06
0.000155,1.5e-06
0.0001555,1.5e-06
0.000156,1.5e-06
0.0001565,1.5e-06
0.000157,1.5e-06
0.0001575,1.5e-06
0.000158,1.5e-06
0.0001585,1.5e-06
0.000159,1.5e-06
0.0001595,1.5e-06
0.00016,1.5e-06
0.0001605,1.5e-06
0.000161,1.5e-06
0.0001615,1.5e-06
0.000162,1.5e-06
0.0001625,1.5e-06
0.000163,1.5e-06
0.0001635,1.5e-06
0.000164,1.5e-06
0.0001645,1.5e-06
0.000165,1.5e-06
0.0001655,1.5e-06
0.000166,1.5e-06
0.0001665,1.5e-06
0.000167,1.5e-06
0.0001675,1.5e-06
0.000168,1.5e-06
0.0001685,1.5e-06
0.000169,1.5e-06
0.0001695,1.5e-06
0.00017,1.5e-06
0.0001705,1.5e-06
0.000171,1.5e-06
0.0001715,1.5e-06
0.000172,1.5e-06
0.0001725,1.5e-06
0.000173,1.5e-06
0.0001735,1.5e-06
0.000174,1.5e-06
0.0001745,1.5e-06
0.000175,1.5e-06
0.0001755,1.5e-06
0.000176,1.5e-06
0.0001765,1.5e-06
0.000177,1.5e-06
0.0001775,1.5e-06
0.000178,1.5e-06
0.0001785,1.5e-06
0.000179,1.5e-06
0.0001795,1.5e-06
0.00018,1.5e-06
0.0001805,1.5e-06
0.000181,1.5e-06
0.0001815,1.5e-06
0.000182,1.5e-06
0.0001825,1.5e-06
0.000183,1.5e-06
0.0001835,1.5e-06
0.000184,1.5e-06
0.0001845,1.5e-06
0.000185,1.5e-06
0.0001855,1.5e-06
0.000186,1.5e-06
0.0001865,1.5e-06
0.000187,1.5e-06
0.0001875,1.5e-06
0.000188,1.5e-06
0.0001885,1.5e-06
0.000189,1.5e-06
0.0001895,1.5e-06
0.00019,1.5e-06
0.0001905,1.5e-06
0.000191,1.5e-06
0.0001915,1.5e-06
0.000192,1.5e-06
0.0001925,1.5e-06
0.000193,1.5e-06
0.0001935,1.5e-06
0.000194,1.5e-06
0.0001945,1.5e-06
0.000195,1.5e-06
0.0001955,1.5e-06
0.000196,1.5e-06
0.0001965,1.5e-06
0.000197,1.5e-06
0.0001975,1.5e-06
0.000198,1.5e-06
0.0001985,1.5e-06
0.000199,1.5e-06
0.0001995,1.5e-06
0.0002,1.5e-06
0.0002005,1.5e-06
0.000201,1.5e-06
0.0002015,1.5e-06
0.000202,1.5e-06
0.0002025,1.5e-06
0.000203,1.5e-06
0.0002035,1.5e-06
0.000204,1.5e-06
0.0002045,1.5e-06
0.000205,1.5e-06
0.0002055,1.5e-06
0.000206,1.5e-06
0.0002065,1.5e-06
0.000207,1.5e-06
0.0002075,1.5e-06
0.000208,1.5e-06
0.0002085,1.5e-06
0.000209,1.5e-06
0.0002095,1.5e-06
0.00021,1.5e-06
0.0002105,1.5e-06
0.000211,1.5e-06
0.0002115,1.5e-06
0.000212,1.5e-06
0.0002125,1.5e-06
0.000213,1.5e-06
0.0002135,1.5e-06
0.000214,1.5e-06
0.0002145,1.5e-06
0.000215,1.5e-06
0.0002155,1.5e-06
0.000216,1.5e-06
0.0002165,1.5e-06
0.000217,1.5e-06
0.0002175,1.5e-06
0.000218,1.5e-06
0.0002185,1.5e-06
0.000219,1.5e-06
0.0002195,1.5e-06
0.00022,1.5e-06
0.0002205,1.5e-06
0.000221,1.5e-06
0.0002215,1.5e-06
0.000222,1.5e-06
0.0002225,1.5e-06
0.000223,1.5e-06
0.0002235,1.5e-06
0.000224,1.5e-06
0.0002245,1.5e-06
0.000225,1.5e-06
0.0002255,1.5e-06
0.000226,1.5e-06
0.0002265,1.5e-06
0.000227,1.5e-06
0.0002275,1.5e-06
0.000228,1.5e-06
0.0002285,1.5e-06
0.000229,1.5e-06
0.0002295,1.5e-06
0.00023,1.5e-06
0.0002305,1.5e-06
0.000231,1.5e-06
0.0002315,1.5e-06
0.000232,1.5e-06
0.0002325,1.5e-06
0.000233,1.5e-06
0.0002335,1.5e-06
0.000234,1.5e-06
0.0002345,1.5e-06
0.000235,1.5e-06
0.0002355,1.5e-06
0.000236,1.5e-06
0.0002365,1.5e-06
0.000237,1.5e-06
0.0002375,1.5e-06
0.000238,1.5e-06
0.0002385,1.5e-06
0.000239,1.5e-06
0.0002395,1.5e-06
0.00024,1.5e-06
0.0002405,1.5e-06
0.000241,1.5e-06
0.0002415,1.5e-06
0.000242,1.5e-06
0.0002425,1.5e-06
0.000243,1.5e-06
0.0002435,1.5e-06
0.000244,1.5e-06
0.0002445,1.5e-06
0.000245,1.5e-06
0.0002455,1.5e-06
0.000246,1.5e-06
0.0002465,1.5e-06
0.000247,1.5e-06
0.0002475,1.5e-06
0.000248,1.5e-06
0.0002485,1.5e-06
0.000249,1.5e-06
0.0002495,1.5e-06
0.00025,1.5e-06
0.0002505,1.5e-06
0.000251,1.5e-06
0.0002515,1.5e-06
0.000252,1.5e-06
0.0002525,1.5e-06
0.000253,1.5e-06
0.0002535,1.5e-06
0.000254,1.5e-06
0.0002545,1.5e-06
0.000255,1.5e-06
0.0002555,1.5e-06
0.000256,1.5e-06
0.0002565,1.5e-06
0.000257,1.5e-06
0.0002575,1.5e-06
0.000258,1.5e-06
0.0002585,1.5e-06
0.000259,1.5e-06
0.0002595,1.5e-06
0.00026,1.5e-06
0.0002605,1.5e-06
0.000261,1.5e-06
0.0002615,1.5e-06
0.000262,1.5e-06
0.0002625,1.5e-06
0.000263,1.5e-06
0.0002635,1.5e-06
0.000264,1.5e-06
0.0002645,1.5e-06
0.000265,1.5e-06
0.0002655,1.5e-06
0.000266,1.5e-06
0.0002665,1.5e-06
0.000267,1.5e-06
0.0002675,1.5e-06
0.000268,1.5e-06
0.0002685,1.5e-06
0.000269,1.5e-06
0.0002695,1.5e-06
0.00027,1.5e-06
0.0002705,1.5e-06
0.000271,1.5e-06
0.0002715,1.5e-06
0.000272,1.5e-06
0.0002725,1.5e-06
0.000273,1.5e-06
0.0002735,1.5e-06
0.000274,1.5e-06
0.0002745,1.5e-06
0.000275,1.5e-06
0.0002755,1.5e-06
0.000276,1.5e-06
0.0002765,1.5e-06
0.000277,1.5e-06
0.0002775,1.5e-06
0.000278,1.5e-06
0.0002785,1.5e-06
0.000279,1.5e-06
0.0002795,1.5e-06
0.00028,1.5e-06
0.0002805,1.5e-06
0.000281,1.5e-06
0.0002815,1.5e-06
0.000282,1.5e-06
0.0002825,1.5e-06
0.000283,1.5e-06
0.0002835,1.5e-06
0.000284,1.5e-06
0.0002845,1.5e-06
0.000285,1.5e-06
0.0002855,1.5e-06
0.000286,1.5e-06
0.0002865,1.5e-06
0.000287,1.5e-06
0.0002875,1.5e-06
0.000288,1.5e-06
0.0002885,1.5e-06
0.000289,1.5e-06
0.0002895,1.5e-06
0.00029,1.5e-06
0.0002905,1.5e-06
0.000291,1.5e-06
0.0002915,1.5e-06
0.000292,1.5e-06
0.0002925,1.5e-06
0.000293,1.5e-06
0.0002935,1.5e-06
0.000294,1.5e-06
0.0002945,1.5e-06
0.000295,1.5e-06
0.0002955,1.5e-06
0.000296,1.5e-06
0.0002965,1.5e-06
0.000297,1.5e-06
0.0002975,1.5e-06
0.000298,1.5e-06
0.0002985,1.5e-06
0.000299,1.5e-06
0.0002995,1.5e-06
0.0003,1.5e-06


==> srr0_output/displacement_plate_input_zoom.csv <==
time(s),displacement(m)
0.00014005,1.3945e-06
0.0001401,1.395e-06
0.00014015,1.3955e-06
0.0001402,1.396e-06
0.00014025,1.3965e-06
0.0001403,1.397e-06
0.00014035,1.3975e-06
0.0001404,1.398e-06
0.00014045,1.3985e-06
0.0001405,1.399e-06
0.00014055,1.3995e-06
0.0001406,1.4e-06
0.00014065,1.4005e-06
0.0001407,1.401e-06
0.00014075,1.4015e-06
0.0001408,1.402e-06
0.00014085,1.4025e-06
0.0001409,1.403e-06
0.00014095,1.4035e-06
0.000141,1.404e-06
0.00014105,1.4045e-06
0.0001411,1.405e-06
0.00014115,1.4055e-06
0.0001412,1.406e-06
0.00014125,1.4065e-06
0.0001413,1.407e-06
0.00014135,1.4075e-06
0.0001414,1.408e-06
0.00014145,1.4085e-06
0.0001415,1.409e-06
0.00014155,1.4095e-06
0.0001416,1.41e-06
0.00014165,1.4105e-06
0.0001417,1.411e-06
0.00014175,1.4115e-06
0.0001418,1.412e-06
0.00014185,1.4125e-06
0.0001419,1.413e-06
0.00014195,1.4135e-06
0.000142,1.414e-06
0.00014205,1.4145e-06
0.0001421,1.415e-06
0.00014215,1.4155e-06
0.0001422,1.416e-06
0.00014225,1.4165e-06
0.0001423,1.417e-06
0.00014235,1.4175e-06
0.0001424,1.418e-06
0.00014245,1.4185e-06
0.0001425,1.419e-06
0.00014255,1.4195e-06
0.0001426,1.42e-06
0.00014265,1.4205e-06
0.0001427,1.421e-06
0.00014275,1.4215e-06
0.0001428,1.422e-06
0.00014285,1.4225e-06
0.0001429,1.423e-06
0.00014295,1.4235e-06
0.000143,1.424e-06
0.00014305,1.4245e-06
0.0001431,1.425e-06
0.00014315,1.4255e-06
0.0001432,1.426e-06
0.00014325,1.4265e-06
0.0001433,1.427e-06
0.00014335,1.4275e-06
0.0001434,1.428e-06
0.00014345,1.4285e-06
0.0001435,1.429e-06
0.00014355,1.4295e-06
0.0001436,1.43e-06
0.00014365,1.4305e-06
0.0001437,1.431e-06
0.00014375,1.4315e-06
0.0001438,1.432e-06
0.00014385,1.4325e-06
0.0001439,1.433e-06
0.00014395,1.4335e-06
0.000144,1.434e-06
0.00014405,1.4345e-06
0.0001441,1.435e-06
0.00014415,1.4355e-06
0.0001442,1.436e-06
0.00014425,1.4365e-06
0.0001443,1.437e-06
0.00014435,1.4375e-06
0.0001444,1.438e-06
0.00014445,1.4385e-06
0.0001445,1.439e-06
0.00014455,1.4395e-06
0.0001446,1.44e-06
0.00014465,1.4405e-06
0.0001447,1.441e-06
0.00014475,1.4415e-06
0.0001448,1.442e-06
0.00014485,1.4425e-06
0.0001449,1.443e-06
0.00014495,1.4435e-06
0.000145,1.444e-06
0.00014505,1.4445e-06
0.0001451,1.445e-06
0.00014515,1.4455e-06
0.0001452,1.446e-06
0.00014525,1.4465e-06
0.0001453,1.447e-06
0.00014535,1.4475e-06
0.0001454,1.448e-06
0.00014545,1.4485e-06
0.0001455,1.449e-06
0.00014555,1.4495e-06
0.0001456,1.45e-06
0.00014565,1.4505e-06
0.0001457,1.451e-06
0.00014575,1.4515e-06
0.0001458,1.452e-06
0.00014585,1.4525e-06
0.0001459,1.453e-06
0.00014595,1.4535e-06
0.000146,1.454e-06
0.00014605,1.4545e-06
0.0001461,1.455e-06
0.00014615,1.4555e-06
0.0001462,1.456e-06
0.00014625,1.4565e-06
0.0001463,1.457e-06
0.00014635,1.4575e-06
0.0001464,1.458e-06
0.00014645,1.4585e-06
0.0001465,1.459e-06
0.00014655,1.4595e-06
0.0001466,1.46e-06
0.00014665,1.4605e-06
0.0001467,1.461e-06
0.00014675,1.4615e-06
0.0001468,1.462e-06
0.00014685,1.4625e-06
0.0001469,1.463e-06
0.00014695,1.4635e-06
0.000147,1.464e-06
0.00014705,1.4645e-06
0.0001471,1.465e-06
0.00014715,1.4655e-06
0.0001472,1.466e-06
0.00014725,1.4665e-06
0.0001473,1.467e-06
0.00014735,1.4675e-06
0.0001474,1.468e-06
0.00014745,1.4685e-06
0.0001475,1.469e-06
0.00014755,1.4695e-06
0.0001476,1.47e-06
0.00014765,1.4705e-06
0.0001477,1.471e-06
0.00014775,1.4715e-06
0.0001478,1.472e-06
0.00014785,1.4725e-06
0.0001479,1.473e-06
0.00014795,1.4735e-06
0.000148,1.474e-06
0.00014805,1.4745e-06
0.0001481,1.475e-06
0.00014815,1.4755e-06
0.0001482,1.476e-06
0.00014825,1.4765e-06
0.0001483,1.477e-06
0.00014835,1.4775e-06
0.0001484,1.478e-06
0.00014845,1.4785e-06
0.0001485,1.479e-06
0.00014855,1.4795e-06
0.0001486,1.48e-06
0.00014865,1.4805e-06
0.0001487,1.481e-06
0.00014875,1.4815e-06
0.0001488,1.482e-06
0.00014885,1.4825e-06
0.0001489,1.483e-06
0.00014895,1.4835e-06
0.000149,1.484e-06
0.00014905,1.4845e-06
0.0001491,1.485e-06
0.00014915,1.4855e-06
0.0001492,1.486e-06
0.00014925,1.4865e-06
0.0001493,1.487e-06
0.00014935,1.4875e-06
0.0001494,1.488e-06
0.00014945,1.4885e-06
0.0001495,1.489e-06
0.00014955,1.4895e-06
0.0001496,1.49e-06
0.00014965,1.4905e-06
0.0001497,1.491e-06
0.00014975,1.4915e-06
0.0001498,1.492e-06
0.00014985,1.4925e-06
0.0001499,1.493e-06
0.00014995,1.4935e-06
0.00015,1.494e-06
0.00015005,1.49449e-06
0.0001501,1.49499e-06
0.00015015,1.49549e-06
0.0001502,1.49598e-06
0.00015025,1.49647e-06
0.0001503,1.49695e-06
0.00015035,1.49742e-06
0.0001504,1.49787e-06
0.00015045,1.4983e-06
0.0001505,1.49868e-06
0.00015055,1.49902e-06
0.0001506,1.4993e-06
0.00015065,1.49952e-06
0.0001507,1.49968e-06
0.00015075,1.4998e-06
0.0001508,1.49987e-06
0.00015085,1.49992e-06
0.0001509,1.49995e-06
0.00015095,1.49997e-06
0.000151,1.49998e-06
0.00015105,1.49999e-06
0.0001511,1.49999e-06
0.00015115,1.49999e-06
0.0001512,1.5e-06
0.00015125,1.5e-06
0.0001513,1.5e-06
0.00015135,1.5e-06
0.0001514,1.5e-06
0.00015145,1.5e-06
0.0001515,1.5e-06
0.00015155,1.5e-06
0.0001516,1.5e-06
0.00015165,1.5e-06
0.0001517,1.5e-06
0.00015175,1.5e-06
0.0001518,1.5e-06
0.00015185,1.5e-06
0.0001519,1.5e-06
0.00015195,1.5e-06
0.000152,1.5e-06
0.00015205,1.5e-06
0.0001521,1.5e-06
0.00015215,1.5e-06
0.0001522,1.5e-06
0.00015225,1.5e-06
0.0001523,1.5e-06
0.00015235,1.5e-06
0.0001524,1.5e-06
0.00015245,1.5e-06
0.0001525,1.5e-06
0.00015255,1.5e-06
0.0001526,1.5e-06
0.00015265,1.5e-06
0.0001527,1.5e-06
0.00015275,1.5e-06
0.0001528,1.5e-06
0.00015285,1.5e-06
0.0001529,1.5e-06
0.00015295,1.5e-06
0.000153,1.5e-06
0.00015305,1.5e-06
0.0001531,1.5e-06
0.00015315,1.5e-06
0.0001532,1.5e-06
0.00015325,1.5e-06
0.0001533,1.5e-06
0.00015335,1.5e-06
0.0001534,1.5e-06
0.00015345,1.5e-06
0.0001535,1.5e-06
0.00015355,1.5e-06
0.0001536,1.5e-06
0.00015365,1.5e-06
0.0001537,1.5e-06
0.00015375,1.5e-06
0.0001538,1.5e-06
0.00015385,1.5e-06
0.0001539,1.5e-06
0.00015395,1.5e-06
0.000154,1.5e-06
0.00015405,1.5e-06
0.0001541,1.5e-06
0.00015415,1.5e-06
0.0001542,1.5e-06
0.00015425,1.5e-06
0.0001543,1.5e-06
0.00015435,1.5e-06
0.0001544,1.5e-06
0.00015445,1.5e-06
0.0001545,1.5e-06
0.00015455,1.5e-06
0.0001546,1.5e-06
0.00015465,1.5e-06
0.0001547,1.5e-06
0.00015475,1.5e-06
0.0001548,1.5e-06
0.00015485,1.5e-06
0.0001549,1.5e-06
0.00015495,1.5e-06
0.000155,1.5e-06
0.00015505,1.5e-06
0.0001551,1.5e-06
0.00015515,1.5e-06
0.0001552,1.5e-06
0.00015525,1.5e-06
0.0001553,1.5e-06
0.00015535,1.5e-06
0.0001554,1.5e-06
0.00015545,1.5e-06
0.0001555,1.5e-06
0.00015555,1.5e-06
0.0001556,1.5e-06
0.00015565,1.5e-06
0.0001557,1.5e-06
0.00015575,1.5e-06
0.0001558,1.5e-06
0.00015585,1.5e-06
0.0001559,1.5e-06
0.00015595,1.5e-06
0.000156,1.5e-06
0.00015605,1.5e-06
0.0001561,1.5e-06
0.00015615,1.5e-06
0.0001562,1.5e-06
0.00015625,1.5e-06
0.0001563,1.5e-06
0.00015635,1.5e-06
0.0001564,1.5e-06
0.00015645,1.5e-06
0.0001565,1.5e-06
0.00015655,1.5e-06
0.0001566,1.5e-06
0.00015665,1.5e-06
0.0001567,1.5e-06
0.00015675,1.5e-06
0.0001568,1.5e-06
0.00015685,1.5e-06
0.0001569,1.5e-06
0.00015695,1.5e-06
0.000157,1.5e-06
0.00015705,1.5e-06
0.0001571,1.5e-06
0.00015715,1.5e-06
0.0001572,1.5e-06
0.00015725,1.5e-06
0.0001573,1.5e-06
0.00015735,1.5e-06
0.0001574,1.5e-06
0.00015745,1.5e-06
0.0001575,1.5e-06
0.00015755,1.5e-06
0.0001576,1.5e-06
0.00015765,1.5e-06
0.0001577,1.5e-06
0.00015775,1.5e-06
0.0001578,1.5e-06
0.00015785,1.5e-06
0.0001579,1.5e-06
0.00015795,1.5e-06
0.000158,1.5e-06
0.00015805,1.5e-06
0.0001581,1.5e-06
0.00015815,1.5e-06
0.0001582,1.5e-06
0.00015825,1.5e-06
0.0001583,1.5e-06
0.00015835,1.5e-06
0.0001584,1.5e-06
0.00015845,1.5e-06
0.0001585,1.5e-06
0.00015855,1.5e-06
0.0001586,1.5e-06
0.00015865,1.5e-06
0.0001587,1.5e-06
0.00015875,1.5e-06
0.0001588,1.5e-06
0.00015885,1.5e-06
0.0001589,1.5e-06
0.00015895,1.5e-06
0.000159,1.5e-06
0.00015905,1.5e-06
0.0001591,1.5e-06
0.00015915,1.5e-06
0.0001592,1.5e-06
0.00015925,1.5e-06
0.0001593,1.5e-06
0.00015935,1.5e-06
0.0001594,1.5e-06
0.00015945,1.5e-06
0.0001595,1.5e-06
0.00015955,1.5e-06
0.0001596,1.5e-06
0.00015965,1.5e-06
0.0001597,1.5e-06
0.00015975,1.5e-06
0.0001598,1.5e-06
0.00015985,1.5e-06
0.0001599,1.5e-06
0.00015995,1.5e-06


==> srr0_output/h_smaller.csv <==
x_coord(m),h(m)
-0.00015451,1.06E-06
-0.00015401,1.06E-06
-0.00015351,1.05E-06
-0.00015301,1.04E-06
-0.00015251,1.04E-06
-0.00015201,1.03E-06
-0.00015151,1.02E-06
-0.00015101,1.02E-06
-0.00015051,1.01E-06
-0.00015001,1.01E-06
-0.00014951,9.99E-07
-0.00014901,9.93E-07
-0.00014851,9.86E-07
-0.00014801,9.80E-07
-0.00014751,9.74E-07
-0.00014701,9.68E-07
-0.00014651,9.61E-07
-0.00014601,9.55E-07
-0.00014551,9.49E-07
-0.00014501,9.43E-07
-0.00014451,9.37E-07
-0.00014401,9.31E-07
-0.00014351,9.25E-07
-0.00014301,9.19E-07
-0.00014251,9.13E-07
-0.00014201,9.07E-07
-0.00014151,9.01E-07
-0.00014101,8.96E-07
-0.00014051,8.90E-07
-0.00014001,8.84E-07
-0.00013951,8.78E-07
-0.00013901,8.73E-07
-0.00013851,8.67E-07
-0.00013801,8.61E-07
-0.00013751,8.56E-07
-0.00013701,8.50E-07
-0.00013651,8.44E-07
-0.00013601,8.39E-07
-0.00013551,8.33E-07
-0.00013501,8.28E-07
-0.00013451,8.23E-07
-0.00013401,8.17E-07
-0.00013351,8.12E-07
-0.00013301,8.06E-07
-0.00013251,8.01E-07
-0.00013201,7.96E-07
-0.00013151,7.90E-07
-0.00013101,7.85E-07
-0.00013051,7.80E-07
-0.00013001,7.75E-07
-0.00012951,7.70E-07
-0.00012901,7.65E-07
-0.00012851,7.60E-07
-0.00012801,7.55E-07
-0.00012751,7.50E-07
-0.00012701,7.45E-07
-0.00012651,7.40E-07
-0.00012601,7.35E-07
-0.00012551,7.30E-07
-0.00012501,7.25E-07
-0.00012451,7.20E-07
-0.00012401,7.15E-07
-0.00012351,7.10E-07
-0.00012301,7.06E-07
-0.00012251,7.01E-07
-0.00012201,6.96E-07
-0.00012151,6.92E-07
-0.00012101,6.87E-07
-0.00012051,6.83E-07
-0.00012001,6.78E-07
-0.00011951,6.73E-07
-0.00011901,6.69E-07
-0.00011851,6.65E-07
-0.00011801,6.60E-07
-0.00011751,6.56E-07
-0.00011701,6.51E-07
-0.00011651,6.47E-07
-0.000116009,6.43E-07
-0.000115509,6.38E-07
-0.000115009,6.34E-07
-0.000114509,6.30E-07
-0.000114009,6.26E-07
-0.000113509,6.22E-07
-0.000113009,6.18E-07
-0.000112509,6.13E-07
-0.000112009,6.09E-07
-0.000111509,6.05E-07
-0.000111009,6.01E-07
-0.000110509,5.98E-07
-0.000110009,5.94E-07
-0.000109509,5.90E-07
-0.000109009,5.86E-07
-0.000108509,5.82E-07
-0.000108009,5.78E-07
-0.000107509,5.74E-07
-0.000107009,5.71E-07
-0.000106509,5.67E-07
-0.000106009,5.63E-07
-0.000105509,5.60E-07
-0.000105009,5.56E-07
-0.000104509,5.53E-07
-0.000104009,5.49E-07
-0.000103509,5.46E-07
-0.000103009,5.42E-07
-0.000102509,5.39E-07
-0.000102009,5.35E-07
-0.000101509,5.32E-07
-0.000101009,5.29E-07
-0.000100509,5.25E-07
-0.000100009,5.22E-07
-9.95E-05,5.19E-07
-9.90E-05,5.16E-07
-9.85E-05,5.12E-07
-9.80E-05,5.09E-07
-9.75E-05,5.06E-07
-9.70E-05,5.03E-07
-9.65E-05,5.00E-07
-9.60E-05,4.97E-07
-9.55E-05,4.94E-07
-9.50E-05,4.91E-07
-9.45E-05,4.88E-07
-9.40E-05,4.85E-07
-9.35E-05,4.82E-07
-9.30E-05,4.80E-07
-9.25E-05,4.77E-07
-9.20E-05,4.74E-07
-9.15E-05,4.71E-07
-9.10E-05,4.69E-07
-9.05E-05,4.66E-07
-9.00E-05,4.63E-07
-8.95E-05,4.61E-07
-8.90E-05,4.58E-07
-8.85E-05,4.56E-07
-8.80E-05,4.53E-07
-8.75E-05,4.51E-07
-8.70E-05,4.48E-07
-8.65E-05,4.46E-07
-8.60E-05,4.43E-07
-8.55E-05,4.41E-07
-8.50E-05,4.39E-07
-8.45E-05,4.37E-07
-8.40E-05,4.34E-07
-8.35E-05,4.32E-07
-8.30E-05,4.30E-07
-8.25E-05,4.28E-07
-8.20E-05,4.26E-07
-8.15E-05,4.24E-07
-8.10E-05,4.22E-07
-8.05E-05,4.20E-07
-8.00E-05,4.18E-07
-7.95E-05,4.16E-07
-7.90E-05,4.14E-07
-7.85E-05,4.12E-07
-7.80E-05,4.10E-07
-7.75E-05,4.08E-07
-7.70E-05,4.06E-07
-7.65E-05,4.04E-07
-7.60E-05,4.03E-07
-7.55E-05,4.01E-07
-7.50E-05,3.99E-07
-7.45E-05,3.98E-07
-7.40E-05,3.96E-07
-7.35E-05,3.94E-07
-7.30E-05,3.93E-07
-7.25E-05,3.91E-07
-7.20E-05,3.90E-07
-7.15E-05,3.88E-07
-7.10E-05,3.87E-07
-7.05E-05,3.85E-07
-7.00E-05,3.84E-07
-6.95E-05,3.83E-07
-6.90E-05,3.81E-07
-6.85E-05,3.80E-07
-6.80E-05,3.79E-07
-6.75E-05,3.77E-07
-6.70E-05,3.76E-07
-6.65E-05,3.75E-07
-6.60E-05,3.74E-07
-6.55E-05,3.73E-07
-6.50E-05,3.71E-07
-6.45E-05,3.70E-07
-6.40E-05,3.69E-07
-6.35E-05,3.68E-07
-6.30E-05,3.67E-07
-6.25E-05,3.66E-07
-6.20E-05,3.65E-07
-6.15E-05,3.64E-07
-6.10E-05,3.63E-07
-6.05E-05,3.62E-07
-6.00E-05,3.61E-07
-5.95E-05,3.61E-07
-5.90E-05,3.60E-07
-5.85E-05,3.59E-07
-5.80E-05,3.58E-07
-5.75E-05,3.57E-07
-5.70E-05,3.56E-07
-5.65E-05,3.56E-07
-5.60E-05,3.55E-07
-5.55E-05,3.54E-07
-5.50E-05,3.53E-07
-5.45E-05,3.53E-07
-5.40E-05,3.52E-07
-5.35E-05,3.51E-07
-5.30E-05,3.51E-07
-5.25E-05,3.50E-07
-5.20E-05,3.50E-07
-5.15E-05,3.49E-07
-5.10E-05,3.48E-07
-5.05E-05,3.48E-07
-5.00E-05,3.47E-07
-4.95E-05,3.47E-07
-4.90E-05,3.46E-07
-4.85E-05,3.46E-07
-4.80E-05,3.45E-07
-4.75E-05,3.45E-07
-4.70E-05,3.44E-07
-4.65E-05,3.44E-07
-4.60E-05,3.44E-07
-4.55E-05,3.43E-07
-4.50E-05,3.43E-07
-4.45E-05,3.42E-07
-4.40E-05,3.42E-07
-4.35E-05,3.42E-07
-4.30E-05,3.41E-07
-4.25E-05,3.41E-07
-4.20E-05,3.40E-07
-4.15E-05,3.40E-07
-4.10E-05,3.40E-07
-4.05E-05,3.39E-07
-4.00E-05,3.39E-07
-3.95E-05,3.39E-07
-3.90E-05,3.39E-07
-3.85E-05,3.38E-07
-3.80E-05,3.38E-07
-3.75E-05,3.38E-07
-3.70E-05,3.37E-07
-3.65E-05,3.37E-07
-3.60E-05,3.37E-07
-3.55E-05,3.37E-07
-3.50E-05,3.36E-07
-3.45E-05,3.36E-07
-3.40E-05,3.36E-07
-3.35E-05,3.36E-07
-3.30E-05,3.36E-07
-3.25E-05,3.35E-07
-3.20E-05,3.35E-07
-3.15E-05,3.35E-07
-3.10E-05,3.35E-07
-3.05E-05,3.35E-07
-3.00E-05,3.34E-07
-2.95E-05,3.34E-07
-2.90E-05,3.34E-07
-2.85E-05,3.34E-07
-2.80E-05,3.34E-07
-2.75E-05,3.34E-07
-2.70E-05,3.33E-07
-2.65E-05,3.33E-07
-2.60E-05,3.33E-07
-2.55E-05,3.33E-07
-2.50E-05,3.33E-07
-2.45E-05,3.33E-07
-2.40E-05,3.33E-07
-2.35E-05,3.32E-07
-2.30E-05,3.32E-07
-2.25E-05,3.32E-07
-2.20E-05,3.32E-07
-2.15E-05,3.32E-07
-2.10E-05,3.32E-07
-2.05E-05,3.32E-07
-2.00E-05,3.32E-07
-1.95E-05,3.32E-07
-1.90E-05,3.31E-07
-1.85E-05,3.31E-07
-1.80E-05,3.31E-07
-1.75E-05,3.31E-07
-1.70E-05,3.31E-07
-1.65E-05,3.31E-07
-1.60E-05,3.31E-07
-1.55E-05,3.31E-07
-1.50E-05,3.31E-07
-1.45E-05,3.31E-07
-1.40E-05,3.31E-07
-1.35E-05,3.31E-07
-1.30E-05,3.30E-07
-1.25E-05,3.30E-07
-1.20E-05,3.30E-07
-1.15E-05,3.30E-07
-1.10E-05,3.30E-07
-1.05E-05,3.30E-07
-1.00E-05,3.30E-07
-9.50E-06,3.30E-07
-9.00E-06,3.30E-07
-8.50E-06,3.30E-07
-8.00E-06,3.30E-07
-7.50E-06,3.30E-07
-7.00E-06,3.30E-07
-6.50E-06,3.30E-07
-6.00E-06,3.30E-07
-5.50E-06,3.30E-07
-5.00E-06,3.30E-07
-4.50E-06,3.30E-07
-4.00E-06,3.30E-07
-3.50E-06,3.30E-07
-3.00E-06,3.29E-07
-2.50E-06,3.29E-07
-2.00E-06,3.29E-07
-1.50E-06,3.29E-07
-1.00E-06,3.29E-07
-5.00E-07,3.29E-07
4.88E-18,3.29E-07
5.00E-07,3.29E-07
1.00E-06,3.29E-07
1.50E-06,3.29E-07
2.00E-06,3.29E-07
2.50E-06,3.29E-07
3.00E-06,3.29E-07
3.50E-06,3.29E-07
4.00E-06,3.29E-07
4.50E-06,3.29E-07
5.00E-06,3.29E-07
5.50E-06,3.29E-07
6.00E-06,3.29E-07
6.50E-06,3.29E-07
7.00E-06,3.29E-07
7.50E-06,3.29E-07
8.00E-06,3.29E-07
8.50E-06,3.29E-07
9.00E-06,3.29E-07
9.50E-06,3.29E-07
1.00E-05,3.29E-07
1.05E-05,3.29E-07
1.10E-05,3.29E-07
1.15E-05,3.29E-07
1.20E-05,3.29E-07
1.25E-05,3.29E-07
1.30E-05,3.29E-07
1.35E-05,3.29E-07
1.40E-05,3.29E-07
1.45E-05,3.29E-07
1.50E-05,3.29E-07
1.55E-05,3.29E-07
1.60E-05,3.29E-07
1.65E-05,3.29E-07
1.70E-05,3.29E-07
1.75E-05,3.29E-07
1.80E-05,3.29E-07
1.85E-05,3.29E-07
1.90E-05,3.29E-07
1.95E-05,3.29E-07
2.00E-05,3.29E-07
2.05E-05,3.29E-07
2.10E-05,3.29E-07
2.15E-05,3.29E-07
2.20E-05,3.29E-07
2.25E-05,3.29E-07
2.30E-05,3.29E-07
2.35E-05,3.29E-07
2.40E-05,3.29E-07
2.45E-05,3.29E-07
2.50E-05,3.29E-07
2.55E-05,3.29E-07
2.60E-05,3.29E-07
2.65E-05,3.29E-07
2.70E-05,3.29E-07
2.75E-05,3.29E-07
2.80E-05,3.29E-07
2.85E-05,3.29E-07
2.90E-05,3.29E-07
2.95E-05,3.29E-07
3.00E-05,3.29E-07
3.05E-05,3.29E-07
3.10E-05,3.29E-07
3.15E-05,3.29E-07
3.20E-05,3.29E-07
3.25E-05,3.29E-07
3.30E-05,3.29E-07
3.35E-05,3.29E-07
3.40E-05,3.29E-07
3.45E-05,3.29E-07
3.50E-05,3.29E-07
3.55E-05,3.29E-07
3.60E-05,3.29E-07
3.65E-05,3.29E-07
3.70E-05,3.29E-07
3.75E-05,3.28E-07
3.80E-05,3.28E-07
3.85E-05,3.28E-07
3.90E-05,3.27E-07
3.95E-05,3.27E-07
4.00E-05,3.27E-07
4.05E-05,3.26E-07
4.10E-05,3.25E-07
4.15E-05,3.24E-07
4.20E-05,3.23E-07
4.25E-05,3.22E-07
4.30E-05,3.20E-07
4.35E-05,3.18E-07
4.40E-05,3.17E-07
4.45E-05,3.15E-07
4.50E-05,3.13E-07
4.55E-05,3.11E-07
4.60E-05,3.09E-07
4.65E-05,3.07E-07
4.70E-05,3.05E-07
4.75E-05,3.03E-07
4.80E-05,3.01E-07
4.85E-05,2.99E-07
4.90E-05,2.98E-07
4.95E-05,2.96E-07
5.00E-05,2.94E-07
5.05E-05,2.93E-07
5.10E-05,2.91E-07
5.15E-05,2.90E-07
5.20E-05,2.89E-07
5.25E-05,2.87E-07
5.30E-05,2.86E-07
5.35E-05,2.85E-07
5.40E-05,2.84E-07
5.45E-05,2.83E-07
5.50E-05,2.82E-07
5.55E-05,2.81E-07
5.60E-05,2.81E-07
5.65E-05,2.80E-07
5.70E-05,2.79E-07
5.75E-05,2.79E-07
5.80E-05,2.78E-07
5.85E-05,2.78E-07
5.90E-05,2.77E-07
5.95E-05,2.77E-07
6.00E-05,2.77E-07
6.05E-05,2.77E-07
6.10E-05,2.77E-07
6.15E-05,2.77E-07
6.20E-05,2.77E-07
6.25E-05,2.77E-07
6.30E-05,2.77E-07
6.35E-05,2.77E-07
6.40E-05,2.77E-07
6.45E-05,2.78E-07
6.50E-05,2.78E-07
6.55E-05,2.78E-07
6.60E-05,2.79E-07
6.65E-05,2.79E-07
6.70E-05,2.80E-07
6.75E-05,2.81E-07
6.80E-05,2.81E-07
6.85E-05,2.82E-07
6.90E-05,2.83E-07
6.95E-05,2.84E-07
7.00E-05,2.85E-07
7.05E-05,2.86E-07
7.10E-05,2.87E-07
7.15E-05,2.88E-07
7.20E-05,2.89E-07
7.25E-05,2.90E-07
7.30E-05,2.92E-07
7.35E-05,2.93E-07
7.40E-05,2.94E-07
7.45E-05,2.96E-07
7.50E-05,2.97E-07
7.55E-05,2.98E-07
7.60E-05,3.00E-07
7.65E-05,3.02E-07
7.70E-05,3.03E-07
7.75E-05,3.05E-07
7.80E-05,3.07E-07
7.85E-05,3.08E-07
7.90E-05,3.10E-07
7.95E-05,3.12E-07
8.00E-05,3.14E-07
8.05E-05,3.16E-07
8.10E-05,3.18E-07
8.15E-05,3.20E-07
8.20E-05,3.22E-07
8.25E-05,3.24E-07
8.30E-05,3.26E-07
8.35E-05,3.29E-07
8.40E-05,3.31E-07
8.45E-05,3.33E-07
8.50E-05,3.35E-07
8.55E-05,3.38E-07
8.60E-05,3.40E-07
8.65E-05,3.43E-07
8.70E-05,3.45E-07
8.75E-05,3.48E-07
8.80E-05,3.50E-07
8.85E-05,3.53E-07
8.90E-05,3.56E-07
8.95E-05,3.58E-07
9.00E-05,3.61E-07
9.05E-05,3.64E-07
9.10E-05,3.67E-07
9.15E-05,3.70E-07
9.20E-05,3.73E-07
9.25E-05,3.76E-07
9.30E-05,3.79E-07
9.35E-05,3.82E-07
9.40E-05,3.85E-07
9.45E-05,3.88E-07
9.50E-05,3.91E-07
9.55E-05,3.94E-07
9.60E-05,3.97E-07
9.65E-05,4.00E-07
9.70E-05,4.04E-07
9.75E-05,4.07E-07
9.80E-05,4.10E-07
9.85E-05,4.14E-07
9.90E-05,4.17E-07
9.95E-05,4.21E-07
0.000100009,4.24E-07
0.000100509,4.28E-07
0.000101009,4.31E-07
0.000101509,4.35E-07
0.000102009,4.38E-07
0.000102509,4.42E-07
0.000103009,4.46E-07
0.000103509,4.49E-07
0.000104009,4.53E-07
0.000104509,4.57E-07
0.000105009,4.61E-07
0.000105509,4.65E-07
0.000106009,4.69E-07
0.000106509,4.73E-07
0.000107009,4.77E-07
0.000107509,4.81E-07
0.000108009,4.85E-07
0.000108509,4.89E-07
0.000109009,4.93E-07
0.000109509,4.97E-07
0.000110009,5.01E-07
0.000110509,5.05E-07
0.000111009,5.09E-07
0.000111509,5.14E-07
0.000112009,5.18E-07
0.000112509,5.22E-07
0.000113009,5.27E-07
0.000113509,5.31E-07
0.000114009,5.35E-07
0.000114509,5.40E-07
0.000115009,5.44E-07
0.000115509,5.49E-07
0.000116009,5.53E-07
0.00011651,5.58E-07
0.00011701,5.62E-07
0.00011751,5.67E-07
0.00011801,5.72E-07
0.00011851,5.76E-07
0.00011901,5.81E-07
0.00011951,5.86E-07
0.00012001,5.91E-07
0.00012051,5.96E-07
0.00012101,6.00E-07
0.00012151,6.05E-07
0.00012201,6.10E-07
0.00012251,6.15E-07
0.00012301,6.20E-07
0.00012351,6.25E-07
0.00012401,6.30E-07
0.00012451,6.35E-07
0.00012501,6.40E-07
0.00012551,6.45E-07
0.00012601,6.50E-07
0.00012651,6.56E-07
0.00012701,6.61E-07
0.00012751,6.66E-07
0.00012801,6.71E-07
0.00012851,6.77E-07
0.00012901,6.82E-07
0.00012951,6.87E-07
0.00013001,6.93E-07
0.00013051,6.98E-07
0.00013101,7.04E-07
0.00013151,7.09E-07
0.00013201,7.15E-07
0.00013251,7.20E-07
0.00013301,7.26E-07
0.00013351,7.31E-07
0.00013401,7.37E-07
0.00013451,7.43E-07
0.00013501,7.48E-07
0.00013551,7.54E-07
0.00013601,7.60E-07
0.00013651,7.65E-07
0.00013701,7.71E-07
0.00013751,7.77E-07
0.00013801,7.83E-07
0.00013851,7.89E-07
0.00013901,7.95E-07
0.00013951,8.01E-07
0.00014001,8.07E-07
0.00014051,8.13E-07
0.00014101,8.19E-07
0.00014151,8.25E-07
0.00014201,8.31E-07
0.00014251,8.37E-07
0.00014301,8.43E-07
0.00014351,8.49E-07
0.00014401,8.56E-07
0.00014451,8.62E-07
0.00014501,8.68E-07
0.00014551,8.74E-07
0.00014601,8.81E-07
0.00014651,8.87E-07
0.00014701,8.93E-07
0.00014751,9.00E-07
0.00014801,9.06E-07
0.00014851,9.13E-07
0.00014901,9.19E-07
0.00014951,9.26E-07
0.00015001,9.32E-07
0.00015051,9.39E-07
0.00015101,9.45E-07
0.00015151,9.52E-07
0.00015201,9.59E-07
0.00015251,9.65E-07
0.00015301,9.72E-07
0.00015351,9.79E-07
0.00015401,9.86E-07
0.00015451,9.92E-07
0.00015501,9.99E-07
0.00015551,1.01E-06
0.00015601,1.01E-06
0.00015651,1.02E-06
0.00015701,1.03E-06
0.00015751,1.03E-06
0.00015801,1.04E-06
0.00015851,1.05E-06
0.00015901,1.05E-06
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> srr0_output/hc_hmin_roller_input_smaller.csv <==
time(s),hc(m),hmin(m)
0,2.5e-07,2.5e-07
5e-07,2.55849e-07,2.55849e-07
1e-06,2.62236e-07,2.62226e-07
1.5e-06,2.68066e-07,2.68047e-07
2e-06,2.73234e-07,2.73203e-07
2.5e-06,2.77874e-07,2.77825e-07
3e-06,2.81984e-07,2.81916e-07
3.5e-06,2.85824e-07,2.8573e-07
4e-06,2.89401e-07,2.89277e-07
4.5e-06,2.92598e-07,2.92439e-07
5e-06,2.94925e-07,2.94702e-07
5.5e-06,2.9761e-07,2.97332e-07
6e-06,2.99893e-07,2.99533e-07
6.5e-06,3.01524e-07,3.01038e-07
7e-06,3.03009e-07,3.02359e-07
7.5e-06,3.04262e-07,3.03355e-07
8e-06,3.05338e-07,3.04105e-07
8.5e-06,3.06394e-07,3.04843e-07
9e-06,3.07305e-07,3.0541e-07
9.5e-06,3.08486e-07,3.06343e-07
1e-05,3.0979e-07,3.07425e-07
1.05e-05,3.1121e-07,3.08658e-07
1.1e-05,3.12669e-07,3.09956e-07
1.15e-05,3.1416e-07,3.11317e-07
1.2e-05,3.15601e-07,3.12605e-07
1.25e-05,3.16856e-07,3.13675e-07
1.3e-05,3.17974e-07,3.14584e-07
1.35e-05,3.19018e-07,3.15426e-07
1.4e-05,3.19935e-07,3.16113e-07
1.45e-05,3.20828e-07,3.16787e-07
1.5e-05,3.21619e-07,3.17338e-07
1.55e-05,3.22387e-07,3.17869e-07
1.6e-05,3.23109e-07,3.18346e-07
1.65e-05,3.23786e-07,3.18777e-07
1.7e-05,3.24389e-07,3.19108e-07
1.75e-05,3.24882e-07,3.1928e-07
1.8e-05,3.25422e-07,3.19506e-07
1.85e-05,3.26033e-07,3.19888e-07
1.9e-05,3.26612e-07,3.20264e-07
1.95e-05,3.2717e-07,3.20623e-07
2e-05,3.27678e-07,3.20912e-07
2.05e-05,3.28183e-07,3.21186e-07
2.1e-05,3.28602e-07,3.21358e-07
2.15e-05,3.28988e-07,3.21471e-07
2.2e-05,3.29367e-07,3.21571e-07
2.25e-05,3.29657e-07,3.21549e-07
2.3e-05,3.29946e-07,3.21506e-07
2.35e-05,3.30218e-07,3.21428e-07
2.4e-05,3.30432e-07,3.21277e-07
2.45e-05,3.30686e-07,3.21147e-07
2.5e-05,3.30996e-07,3.21106e-07
2.55e-05,3.31319e-07,3.2112e-07
2.6e-05,3.31627e-07,3.21166e-07
2.65e-05,3.31949e-07,3.2126e-07
2.7e-05,3.3228e-07,3.21406e-07
2.75e-05,3.32548e-07,3.21493e-07
2.8e-05,3.32765e-07,3.21504e-07
2.85e-05,3.32952e-07,3.21448e-07
2.9e-05,3.3304e-07,3.21217e-07
2.95e-05,3.33108e-07,3.20886e-07
3e-05,3.3317e-07,3.2046e-07
3.05e-05,3.33276e-07,3.2004e-07
3.1e-05,3.334e-07,3.19612e-07
3.15e-05,3.33576e-07,3.1923e-07
3.2e-05,3.33764e-07,3.18861e-07
3.25e-05,3.33952e-07,3.18506e-07
3.3e-05,3.34145e-07,3.18165e-07
3.35e-05,3.34391e-07,3.17895e-07
3.4e-05,3.34607e-07,3.17614e-07
3.45e-05,3.34836e-07,3.17342e-07
3.5e-05,3.35121e-07,3.17181e-07
3.55e-05,3.3542e-07,3.17074e-07
3.6e-05,3.35705e-07,3.17029e-07
3.65e-05,3.35923e-07,3.16911e-07
3.7e-05,3.36113e-07,3.1673e-07
3.75e-05,3.36303e-07,3.16492e-07
3.8e-05,3.36477e-07,3.16181e-07
3.85e-05,3.36698e-07,3.15867e-07
3.9e-05,3.36914e-07,3.15512e-07
3.95e-05,3.37167e-07,3.1516e-07
4e-05,3.37424e-07,3.14808e-07
4.05e-05,3.377e-07,3.14455e-07
4.1e-05,3.38016e-07,3.14155e-07
4.15e-05,3.38336e-07,3.13872e-07
4.2e-05,3.38667e-07,3.13619e-07
4.25e-05,3.39014e-07,3.13414e-07
4.3e-05,3.39343e-07,3.13197e-07
4.35e-05,3.39699e-07,3.13035e-07
4.4e-05,3.40012e-07,3.128e-07
4.45e-05,3.40366e-07,3.12616e-07
4.5e-05,3.40745e-07,3.12455e-07
4.55e-05,3.41081e-07,3.12235e-07
4.6e-05,3.41425e-07,3.1199e-07
4.65e-05,3.41802e-07,3.11735e-07
4.7e-05,3.42178e-07,3.11452e-07
4.75e-05,3.42589e-07,3.11168e-07
4.8e-05,3.43016e-07,3.10907e-07
4.85e-05,3.43479e-07,3.10685e-07
4.9e-05,3.43927e-07,3.10458e-07
4.95e-05,3.44375e-07,3.10232e-07
5e-05,3.44844e-07,3.10025e-07
5.05e-05,3.45308e-07,3.09813e-07
5.1e-05,3.45797e-07,3.09622e-07
5.15e-05,3.46272e-07,3.09388e-07
5.2e-05,3.46773e-07,3.09157e-07
5.25e-05,3.47293e-07,3.08929e-07
5.3e-05,3.47816e-07,3.08654e-07
5.35e-05,3.48355e-07,3.08364e-07
5.4e-05,3.48917e-07,3.08046e-07
5.45e-05,3.49528e-07,3.07754e-07
5.5e-05,3.50174e-07,3.07487e-07
5.55e-05,3.50837e-07,3.07238e-07
5.6e-05,3.51538e-07,3.07061e-07
5.65e-05,3.52256e-07,3.06951e-07
5.7e-05,3.52943e-07,3.06849e-07
5.75e-05,3.53634e-07,3.06794e-07
5.8e-05,3.54325e-07,3.06795e-07
5.85e-05,3.54978e-07,3.06773e-07
5.9e-05,3.5563e-07,3.06755e-07
5.95e-05,3.56244e-07,3.06651e-07
6e-05,3.56893e-07,3.0658e-07
6.05e-05,3.57538e-07,3.06465e-07
6.1e-05,3.58194e-07,3.06339e-07
6.15e-05,3.58849e-07,3.06162e-07
6.2e-05,3.5952e-07,3.05979e-07
6.25e-05,3.60203e-07,3.05765e-07
6.3e-05,3.60916e-07,3.05563e-07
6.35e-05,3.61639e-07,3.05353e-07
6.4e-05,3.62393e-07,3.05201e-07
6.45e-05,3.63155e-07,3.051e-07
6.5e-05,3.63925e-07,3.05059e-07
6.55e-05,3.64669e-07,3.0505e-07
6.6e-05,3.65395e-07,3.05061e-07
6.65e-05,3.66095e-07,3.05089e-07
6.7e-05,3.66757e-07,3.05057e-07
6.75e-05,3.67416e-07,3.05033e-07
6.8e-05,3.68068e-07,3.0499e-07
6.85e-05,3.68707e-07,3.04926e-07
6.9e-05,3.69352e-07,3.0488e-07
6.95e-05,3.69982e-07,3.04801e-07
7e-05,3.70595e-07,3.04692e-07
7.05e-05,3.71197e-07,3.04564e-07
7.1e-05,3.71794e-07,3.04427e-07
7.15e-05,3.72374e-07,3.04269e-07
7.2e-05,3.72963e-07,3.04132e-07
7.25e-05,3.7354e-07,3.04023e-07
7.3e-05,3.74107e-07,3.03922e-07
7.35e-05,3.74666e-07,3.03877e-07
7.4e-05,3.75205e-07,3.03874e-07
7.45e-05,3.75707e-07,3.03861e-07
7.5e-05,3.76184e-07,3.03866e-07
7.55e-05,3.76632e-07,3.03859e-07
7.6e-05,3.77061e-07,3.03839e-07
7.65e-05,3.77462e-07,3.03823e-07
7.7e-05,3.77846e-07,3.03806e-07
7.75e-05,3.7821e-07,3.03778e-07
7.8e-05,3.78557e-07,3.03758e-07
7.85e-05,3.78875e-07,3.03704e-07
7.9e-05,3.79185e-07,3.03687e-07
7.95e-05,3.79484e-07,3.03694e-07
8e-05,3.79756e-07,3.03697e-07
8.05e-05,3.80012e-07,3.0373e-07
8.1e-05,3.80246e-07,3.03772e-07
8.15e-05,3.80452e-07,3.03799e-07
8.2e-05,3.80634e-07,3.03856e-07
8.25e-05,3.80802e-07,3.03906e-07
8.3e-05,3.80923e-07,3.039e-07
8.35e-05,3.8101e-07,3.03849e-07
8.4e-05,3.81091e-07,3.0378e-07
8.45e-05,3.8115e-07,3.03689e-07
8.5e-05,3.81195e-07,3.03574e-07
8.55e-05,3.8123e-07,3.03489e-07
8.6e-05,3.81261e-07,3.03414e-07
8.65e-05,3.81286e-07,3.03382e-07
8.7e-05,3.81301e-07,3.03376e-07
8.75e-05,3.81294e-07,3.03369e-07
8.8e-05,3.8129e-07,3.03415e-07
8.85e-05,3.81259e-07,3.03451e-07
8.9e-05,3.81226e-07,3.03509e-07
8.95e-05,3.81177e-07,3.03574e-07
9e-05,3.81118e-07,3.03631e-07
9.05e-05,3.81045e-07,3.03675e-07
9.1e-05,3.80954e-07,3.03687e-07
9.15e-05,3.80846e-07,3.03652e-07
9.2e-05,3.80726e-07,3.03584e-07
9.25e-05,3.80607e-07,3.03513e-07
9.3e-05,3.80472e-07,3.03399e-07
9.35e-05,3.80334e-07,3.03276e-07
9.4e-05,3.80202e-07,3.03167e-07
9.45e-05,3.80063e-07,3.03066e-07
9.5e-05,3.79935e-07,3.03005e-07
9.55e-05,3.79808e-07,3.02992e-07
9.6e-05,3.79675e-07,3.0299e-07
9.65e-05,3.79539e-07,3.03009e-07
9.7e-05,3.79397e-07,3.03046e-07
9.75e-05,3.79259e-07,3.03114e-07
9.8e-05,3.79109e-07,3.03177e-07
9.85e-05,3.78961e-07,3.03252e-07
9.9e-05,3.78804e-07,3.03303e-07
9.95e-05,3.78636e-07,3.03317e-07
0.0001,3.78465e-07,3.03306e-07
0.0001005,3.78279e-07,3.0325e-07
0.000101,3.78088e-07,3.03148e-07
0.0001015,3.77912e-07,3.03068e-07
0.000102,3.77727e-07,3.02962e-07
0.0001025,3.77554e-07,3.02877e-07
0.000103,3.77383e-07,3.02806e-07
0.0001035,3.77214e-07,3.02751e-07
0.000104,3.77042e-07,3.02711e-07
0.0001045,3.76871e-07,3.02676e-07
0.000105,3.7669e-07,3.02629e-07
0.0001055,3.76514e-07,3.02608e-07
0.000106,3.76328e-07,3.02578e-07
0.0001065,3.76142e-07,3.02534e-07
0.000107,3.75954e-07,3.02493e-07
0.0001075,3.75748e-07,3.02421e-07
0.000108,3.75546e-07,3.02339e-07
0.0001085,3.75347e-07,3.02265e-07
0.000109,3.75146e-07,3.02184e-07
0.0001095,3.74941e-07,3.02102e-07
0.00011,3.74739e-07,3.02029e-07
0.0001105,3.74549e-07,3.0197e-07
0.000111,3.74356e-07,3.01926e-07
0.0001115,3.74176e-07,3.01923e-07
0.000112,3.73992e-07,3.01912e-07
0.0001125,3.73796e-07,3.01876e-07
0.000113,3.73603e-07,3.01845e-07
0.0001135,3.73402e-07,3.01782e-07
0.000114,3.73202e-07,3.01705e-07
0.0001145,3.72996e-07,3.01615e-07
0.000115,3.72795e-07,3.01511e-07
0.0001155,3.72594e-07,3.01408e-07
0.000116,3.72386e-07,3.0128e-07
0.0001165,3.72183e-07,3.01161e-07
0.000117,3.71992e-07,3.01057e-07
0.0001175,3.71799e-07,3.00963e-07
0.000118,3.71612e-07,3.00882e-07
0.0001185,3.71434e-07,3.00841e-07
0.000119,3.71259e-07,3.00819e-07
0.0001195,3.71085e-07,3.00802e-07
0.00012,3.70908e-07,3.00798e-07
0.0001205,3.70734e-07,3.00803e-07
0.000121,3.7055e-07,3.00784e-07
0.0001215,3.70359e-07,3.00732e-07
0.000122,3.70171e-07,3.00662e-07
0.0001225,3.69964e-07,3.00547e-07
0.000123,3.69759e-07,3.00403e-07
0.0001235,3.69556e-07,3.00256e-07
0.000124,3.69361e-07,3.0011e-07
0.0001245,3.69165e-07,2.99955e-07
0.000125,3.68972e-07,2.99812e-07
0.0001255,3.68779e-07,2.99661e-07
0.000126,3.68594e-07,2.9954e-07
0.0001265,3.68416e-07,2.99438e-07
0.000127,3.68246e-07,2.99362e-07
0.0001275,3.68076e-07,2.99309e-07
0.000128,3.67907e-07,2.99271e-07
0.0001285,3.67739e-07,2.99237e-07
0.000129,3.67559e-07,2.99178e-07
0.0001295,3.67382e-07,2.99128e-07
0.00013,3.67198e-07,2.99065e-07
0.0001305,3.67011e-07,2.98989e-07
0.000131,3.66824e-07,2.98899e-07
0.0001315,3.66627e-07,2.98795e-07
0.000132,3.66431e-07,2.98685e-07
0.0001325,3.66238e-07,2.98563e-07
0.000133,3.6605e-07,2.98448e-07
0.0001335,3.65855e-07,2.98331e-07
0.000134,3.65665e-07,2.98208e-07
0.0001345,3.65478e-07,2.98109e-07
0.000135,3.65295e-07,2.9801e-07
0.0001355,3.65115e-07,2.9792e-07
0.000136,3.64943e-07,2.97857e-07
0.0001365,3.64766e-07,2.97783e-07
0.000137,3.64588e-07,2.9771e-07
0.0001375,3.64409e-07,2.97629e-07
0.000138,3.64227e-07,2.97538e-07
0.0001385,3.64039e-07,2.97425e-07
0.000139,3.63849e-07,2.97291e-07
0.0001395,3.63659e-07,2.97167e-07
0.00014,3.63479e-07,2.97046e-07
0.0001405,3.63297e-07,2.96924e-07
0.000141,3.63122e-07,2.96836e-07
0.0001415,3.62948e-07,2.96764e-07
0.000142,3.6277e-07,2.9667e-07
0.0001425,3.62593e-07,2.96595e-07
0.000143,3.62421e-07,2.96538e-07
0.0001435,3.62244e-07,2.9646e-07
0.000144,3.62063e-07,2.9637e-07
0.0001445,3.61881e-07,2.96276e-07
0.000145,3.61693e-07,2.96166e-07
0.0001455,3.61511e-07,2.96035e-07
0.000146,3.61323e-07,2.95904e-07
0.0001465,3.61138e-07,2.95774e-07
0.000147,3.6095e-07,2.95625e-07
0.0001475,3.6077e-07,2.95487e-07
0.000148,3.60588e-07,2.95355e-07
0.0001485,3.60414e-07,2.95239e-07
0.000149,3.60248e-07,2.95152e-07
0.0001495,3.60084e-07,2.95079e-07
0.00015,3.59917e-07,2.95028e-07
0.0001505,3.59761e-07,2.94996e-07
0.000151,3.59637e-07,2.95107e-07
0.0001515,3.59508e-07,2.95232e-07
0.000152,3.59375e-07,2.9536e-07
0.0001525,3.59237e-07,2.955e-07
0.000153,3.59103e-07,2.95635e-07
0.0001535,3.58956e-07,2.95733e-07
0.000154,3.58805e-07,2.95803e-07
0.0001545,3.58659e-07,2.95862e-07
0.000155,3.58503e-07,2.95895e-07
0.0001555,3.58348e-07,2.95915e-07
0.000156,3.58204e-07,2.95965e-07
0.0001565,3.5806e-07,2.96021e-07
0.000157,3.57919e-07,2.96085e-07
0.0001575,3.57786e-07,2.96176e-07
0.000158,3.5766e-07,2.96304e-07
0.0001585,3.57536e-07,2.96448e-07
0.000159,3.57418e-07,2.96625e-07
0.0001595,3.573e-07,2.96806e-07
0.00016,3.57168e-07,2.96931e-07
0.0001605,3.57035e-07,2.9703e-07
0.000161,3.56886e-07,2.97079e-07
0.0001615,3.56732e-07,2.97077e-07
0.000162,3.56572e-07,2.97044e-07
0.0001625,3.56412e-07,2.96998e-07
0.000163,3.56248e-07,2.96937e-07
0.0001635,3.56077e-07,2.96886e-07
0.000164,3.55901e-07,2.96828e-07
0.0001645,3.55732e-07,2.96795e-07
0.000165,3.55554e-07,2.96764e-07
0.0001655,3.55373e-07,2.96755e-07
0.000166,3.55184e-07,2.96768e-07
0.0001665,3.54994e-07,2.96794e-07
0.000167,3.54786e-07,2.96811e-07
0.0001675,3.54576e-07,2.96846e-07
0.000168,3.54348e-07,2.96858e-07
0.0001685,3.54087e-07,2.96795e-07
0.000169,3.53818e-07,2.96698e-07
0.0001695,3.53529e-07,2.96572e-07
0.00017,3.53233e-07,2.96438e-07
0.0001705,3.52928e-07,2.96305e-07
0.000171,3.5261e-07,2.96171e-07
0.0001715,3.52286e-07,2.96049e-07
0.000172,3.51956e-07,2.95961e-07
0.0001725,3.51626e-07,2.95897e-07
0.000173,3.51289e-07,2.95856e-07
0.0001735,3.50941e-07,2.95846e-07
0.000174,3.5059e-07,2.95835e-07
0.0001745,3.50222e-07,2.95817e-07
0.000175,3.49853e-07,2.95812e-07
0.0001755,3.49467e-07,2.9576e-07
0.000176,3.49072e-07,2.95681e-07
0.0001765,3.48668e-07,2.95572e-07
0.000177,3.48257e-07,2.95429e-07
0.0001775,3.47847e-07,2.95277e-07
0.000178,3.47441e-07,2.95113e-07
0.0001785,3.47036e-07,2.94961e-07
0.000179,3.46636e-07,2.94822e-07
0.0001795,3.4625e-07,2.94722e-07
0.00018,3.45863e-07,2.94639e-07
0.0001805,3.45496e-07,2.94591e-07
0.000181,3.45133e-07,2.94557e-07
0.0001815,3.44776e-07,2.94528e-07
0.000182,3.44421e-07,2.94504e-07
0.0001825,3.44075e-07,2.94483e-07
0.000183,3.43735e-07,2.94438e-07
0.0001835,3.43397e-07,2.94377e-07
0.000184,3.43058e-07,2.94269e-07
0.0001845,3.42725e-07,2.94134e-07
0.000185,3.42402e-07,2.9398e-07
0.0001855,3.42075e-07,2.93781e-07
0.000186,3.41756e-07,2.93566e-07
0.0001865,3.41452e-07,2.93352e-07
0.000187,3.41159e-07,2.93158e-07
0.0001875,3.40877e-07,2.92965e-07
0.000188,3.40612e-07,2.92805e-07
0.0001885,3.40359e-07,2.92668e-07
0.000189,3.40118e-07,2.92543e-07
0.0001895,3.39885e-07,2.92429e-07
0.00019,3.39662e-07,2.92333e-07
0.0001905,3.39444e-07,2.92231e-07
0.000191,3.39226e-07,2.92095e-07
0.0001915,3.39011e-07,2.91933e-07
0.000192,3.38799e-07,2.91751e-07
0.0001925,3.38589e-07,2.91544e-07
0.000193,3.3838e-07,2.91302e-07
0.0001935,3.38174e-07,2.91052e-07
0.000194,3.37973e-07,2.90792e-07
0.0001945,3.3778e-07,2.90543e-07
0.000195,3.37598e-07,2.90309e-07
0.0001955,3.37419e-07,2.90086e-07
0.000196,3.37249e-07,2.89893e-07
0.0001965,3.37094e-07,2.89728e-07
0.000197,3.36935e-07,2.8957e-07
0.0001975,3.36783e-07,2.89414e-07
0.000198,3.3663e-07,2.89258e-07
0.0001985,3.36475e-07,2.89073e-07
0.000199,3.36319e-07,2.88864e-07
0.0001995,3.36165e-07,2.88649e-07
0.0002,3.36016e-07,2.88421e-07
0.0002005,3.35869e-07,2.88179e-07
0.000201,3.3572e-07,2.87915e-07
0.0002015,3.35579e-07,2.87671e-07
0.000202,3.35453e-07,2.87442e-07
0.0002025,3.35324e-07,2.87218e-07
0.000203,3.35206e-07,2.87017e-07
0.0002035,3.35097e-07,2.86838e-07
0.000204,3.34991e-07,2.86681e-07
0.0002045,3.3489e-07,2.86526e-07
0.000205,3.34793e-07,2.86389e-07
0.0002055,3.34698e-07,2.86244e-07
0.000206,3.34603e-07,2.8608e-07
0.0002065,3.34501e-07,2.85893e-07
0.000207,3.34406e-07,2.85685e-07
0.0002075,3.34307e-07,2.85459e-07
0.000208,3.3421e-07,2.85231e-07
0.0002085,3.34116e-07,2.84992e-07
0.000209,3.34029e-07,2.84758e-07
0.0002095,3.33948e-07,2.84536e-07
0.00021,3.33867e-07,2.8433e-07
0.0002105,3.33791e-07,2.84134e-07
0.000211,3.33718e-07,2.83952e-07
0.0002115,3.33655e-07,2.83801e-07
0.000212,3.33597e-07,2.83674e-07
0.0002125,3.33539e-07,2.83563e-07
0.000213,3.33489e-07,2.83473e-07
0.0002135,3.33437e-07,2.83394e-07
0.000214,3.33376e-07,2.83294e-07
0.0002145,3.33314e-07,2.83167e-07
0.000215,3.33246e-07,2.83021e-07
0.0002155,3.33174e-07,2.82859e-07
0.000216,3.33101e-07,2.82677e-07
0.0002165,3.33024e-07,2.82481e-07
0.000217,3.32949e-07,2.82293e-07
0.0002175,3.32881e-07,2.82115e-07
0.000218,3.32807e-07,2.81953e-07
0.0002185,3.32745e-07,2.81817e-07
0.000219,3.32684e-07,2.81712e-07
0.0002195,3.32627e-07,2.81625e-07
0.00022,3.32567e-07,2.81548e-07
0.0002205,3.32518e-07,2.81496e-07
0.000221,3.32467e-07,2.81457e-07
0.0002215,3.32415e-07,2.8141e-07
0.000222,3.32362e-07,2.81354e-07
0.0002225,3.32305e-07,2.81272e-07
0.000223,3.32243e-07,2.81182e-07
0.0002235,3.32178e-07,2.81066e-07
0.000224,3.3212e-07,2.80942e-07
0.0002245,3.32059e-07,2.80815e-07
0.000225,3.32002e-07,2.80688e-07
0.0002255,3.31949e-07,2.80574e-07
0.000226,3.31903e-07,2.80479e-07
0.0002265,3.31861e-07,2.80404e-07
0.000227,3.31822e-07,2.80341e-07
0.0002275,3.31784e-07,2.80287e-07
0.000228,3.31748e-07,2.80246e-07
0.0002285,3.31715e-07,2.80203e-07
0.000229,3.31679e-07,2.80162e-07
0.0002295,3.31646e-07,2.80115e-07
0.00023,3.31605e-07,2.80043e-07
0.0002305,3.31567e-07,2.79965e-07
0.000231,3.31529e-07,2.79877e-07
0.0002315,3.31486e-07,2.79781e-07
0.000232,3.31443e-07,2.79676e-07
0.0002325,3.31409e-07,2.79573e-07
0.000233,3.31371e-07,2.79478e-07
0.0002335,3.3134e-07,2.79399e-07
0.000234,3.31313e-07,2.79347e-07
0.0002345,3.31285e-07,2.79314e-07
0.000235,3.31258e-07,2.79287e-07
0.0002355,3.31234e-07,2.79275e-07
0.000236,3.31208e-07,2.79265e-07
0.0002365,3.31175e-07,2.79244e-07
0.000237,3.3114e-07,2.79216e-07
0.0002375,3.31106e-07,2.79179e-07
0.000238,3.31065e-07,2.7913e-07
0.0002385,3.31022e-07,2.79059e-07
0.000239,3.30979e-07,2.78984e-07
0.0002395,3.30931e-07,2.78903e-07
0.00024,3.30886e-07,2.78815e-07
0.0002405,3.30841e-07,2.7873e-07
0.000241,3.30801e-07,2.78664e-07
0.0002415,3.30766e-07,2.78615e-07
0.000242,3.3073e-07,2.78577e-07
0.0002425,3.30697e-07,2.78566e-07
0.000243,3.30673e-07,2.78572e-07
0.0002435,3.30651e-07,2.78581e-07
0.000244,3.30628e-07,2.786e-07
0.0002445,3.30603e-07,2.78614e-07
0.000245,3.30581e-07,2.78617e-07
0.0002455,3.3055e-07,2.78605e-07
0.000246,3.30521e-07,2.78569e-07
0.0002465,3.30487e-07,2.78512e-07
0.000247,3.30453e-07,2.78445e-07
0.0002475,3.30425e-07,2.78373e-07
0.000248,3.30391e-07,2.78294e-07
0.0002485,3.30365e-07,2.78214e-07
0.000249,3.30339e-07,2.78145e-07
0.0002495,3.30321e-07,2.78094e-07
0.00025,3.30307e-07,2.78064e-07
0.0002505,3.30295e-07,2.78054e-07
0.000251,3.30286e-07,2.78057e-07
0.0002515,3.30279e-07,2.78068e-07
0.000252,3.3027e-07,2.78076e-07
0.0002525,3.30259e-07,2.78074e-07
0.000253,3.30247e-07,2.78074e-07
0.0002535,3.30231e-07,2.78044e-07
0.000254,3.3021e-07,2.77988e-07
0.0002545,3.30183e-07,2.77926e-07
0.000255,3.30164e-07,2.77861e-07
0.0002555,3.3014e-07,2.77794e-07
0.000256,3.30117e-07,2.77732e-07
0.0002565,3.30103e-07,2.77686e-07
0.000257,3.30085e-07,2.7765e-07
0.0002575,3.30071e-07,2.77634e-07
0.000258,3.30054e-07,2.77627e-07
0.0002585,3.30042e-07,2.77635e-07
0.000259,3.30025e-07,2.77645e-07
0.0002595,3.30006e-07,2.77649e-07
0.00026,3.29987e-07,2.77651e-07
0.0002605,3.29964e-07,2.77647e-07
0.000261,3.29938e-07,2.77623e-07
0.0002615,3.29912e-07,2.77584e-07
0.000262,3.29885e-07,2.77536e-07
0.0002625,3.29858e-07,2.77494e-07
0.000263,3.29833e-07,2.7745e-07
0.0002635,3.29812e-07,2.77413e-07
0.000264,3.29792e-07,2.77378e-07
0.0002645,3.29773e-07,2.7736e-07
0.000265,3.29761e-07,2.77348e-07
0.0002655,3.29749e-07,2.77347e-07
0.000266,3.29744e-07,2.77364e-07
0.0002665,3.29732e-07,2.77388e-07
0.000267,3.29729e-07,2.77413e-07
0.0002675,3.29723e-07,2.77432e-07
0.000268,3.29715e-07,2.77441e-07
0.0002685,3.29706e-07,2.77437e-07
0.000269,3.29695e-07,2.77413e-07
0.0002695,3.2968e-07,2.77368e-07
0.00027,3.29668e-07,2.77312e-07
0.0002705,3.29653e-07,2.77248e-07
0.000271,3.29639e-07,2.77178e-07
0.0002715,3.29629e-07,2.77115e-07
0.000272,3.29624e-07,2.77076e-07
0.0002725,3.2962e-07,2.77043e-07
0.000273,3.29618e-07,2.77029e-07
0.0002735,3.29621e-07,2.77037e-07
0.000274,3.29623e-07,2.77053e-07
0.0002745,3.29624e-07,2.77066e-07
0.000275,3.29626e-07,2.77091e-07
0.0002755,3.29625e-07,2.77107e-07
0.000276,3.29621e-07,2.77106e-07
0.0002765,3.29611e-07,2.77093e-07
0.000277,3.29598e-07,2.77065e-07
0.0002775,3.29584e-07,2.77029e-07
0.000278,3.29567e-07,2.76978e-07
0.0002785,3.29553e-07,2.7693e-07
0.000279,3.29536e-07,2.76888e-07
0.0002795,3.29522e-07,2.76853e-07
0.00028,3.29506e-07,2.76825e-07
0.0002805,3.29493e-07,2.76814e-07
0.000281,3.29482e-07,2.76814e-07
0.0002815,3.29473e-07,2.76828e-07
0.000282,3.29464e-07,2.7685e-07
0.0002825,3.29454e-07,2.76878e-07
0.000283,3.29445e-07,2.76893e-07
0.0002835,3.29435e-07,2.76904e-07
0.000284,3.29424e-07,2.76913e-07
0.0002845,3.29412e-07,2.76911e-07
0.000285,3.29401e-07,2.76905e-07
0.0002855,3.29387e-07,2.76886e-07
0.000286,3.29373e-07,2.76864e-07
0.0002865,3.29361e-07,2.76833e-07
0.000287,3.29351e-07,2.76805e-07
0.0002875,3.29348e-07,2.76785e-07
0.000288,3.29344e-07,2.76774e-07
0.0002885,3.29343e-07,2.76775e-07
0.000289,3.29348e-07,2.76784e-07
0.0002895,3.2935e-07,2.76797e-07
0.00029,3.29352e-07,2.76811e-07
0.0002905,3.29354e-07,2.76816e-07
0.000291,3.29355e-07,2.76819e-07
0.0002915,3.29354e-07,2.76807e-07
0.000292,3.2935e-07,2.7678e-07
0.0002925,3.29349e-07,2.76751e-07
0.000293,3.29344e-07,2.76711e-07
0.0002935,3.29339e-07,2.76667e-07
0.000294,3.29334e-07,2.76624e-07
0.0002945,3.29332e-07,2.76587e-07
0.000295,3.29333e-07,2.76565e-07
0.0002955,3.29331e-07,2.76546e-07
0.000296,3.29333e-07,2.76539e-07
0.0002965,3.29335e-07,2.76554e-07
0.000297,3.29334e-07,2.76568e-07
0.0002975,3.2934e-07,2.7659e-07
0.000298,3.29338e-07,2.76614e-07
0.0002985,3.29338e-07,2.76636e-07
0.000299,3.2933e-07,2.76638e-07
0.0002995,3.29317e-07,2.76635e-07
0.0003,3.29307e-07,2.76625e-07


==> srr0_output/load_contact_plate_output_smaller.csv <==
time(s),load(N/m)
0,-99.9286
5e-07,625.317
1e-06,1122.82
1.5e-06,1438.36
2e-06,1701
2.5e-06,1942.46
3e-06,2179.25
3.5e-06,2391.61
4e-06,2597.4
4.5e-06,2828.74
5e-06,3133.69
5.5e-06,3328.33
6e-06,3579.3
6.5e-06,3916.21
7e-06,4242.29
7.5e-06,4595.81
8e-06,4959.73
8.5e-06,5292.5
9e-06,5662.6
9.5e-06,5884.46
1e-05,6051.42
1.05e-05,6215.37
1.1e-05,6335.76
1.15e-05,6448.57
1.2e-05,6582.83
1.25e-05,6806.55
1.3e-05,7038.51
1.35e-05,7235.07
1.4e-05,7455.05
1.45e-05,7633.56
1.5e-05,7858.07
1.55e-05,8033.49
1.6e-05,8199.3
1.65e-05,8412.79
1.7e-05,8693.15
1.75e-05,9028.28
1.8e-05,9208.84
1.85e-05,9261.06
1.9e-05,9330.95
1.95e-05,9440.14
2e-05,9606.48
2.05e-05,9744.35
2.1e-05,9957.45
2.15e-05,10151.9
2.2e-05,10296.9
2.25e-05,10547
2.3e-05,10764.2
2.35e-05,10983.8
2.4e-05,11225.1
2.45e-05,11389.8
2.5e-05,11462.6
2.55e-05,11528.7
2.6e-05,11621.7
2.65e-05,11670.3
2.7e-05,11690.6
2.75e-05,11798.6
2.8e-05,11965
2.85e-05,12151.2
2.9e-05,12456.4
2.95e-05,12763.6
3e-05,13079.5
3.05e-05,13327
3.1e-05,13564.8
3.15e-05,13724.7
3.2e-05,13888.9
3.25e-05,14070.9
3.3e-05,14240.6
3.35e-05,14338.1
3.4e-05,14479
3.45e-05,14604.6
3.5e-05,14633.6
3.55e-05,14667.2
3.6e-05,14705.5
3.65e-05,14872.1
3.7e-05,15073.4
3.75e-05,15295.1
3.8e-05,15545.2
3.85e-05,15749.4
3.9e-05,15988.4
3.95e-05,16203
4e-05,16396.5
4.05e-05,16584.6
4.1e-05,16694.7
4.15e-05,16808.8
4.2e-05,16920.1
4.25e-05,16999.8
4.3e-05,17120.7
4.35e-05,17178
4.4e-05,17373.8
4.45e-05,17505.2
4.5e-05,17611.9
4.55e-05,17836.5
4.6e-05,18067.8
4.65e-05,18273.9
4.7e-05,18506.8
4.75e-05,18681.3
4.8e-05,18819.8
4.85e-05,18891.5
4.9e-05,19032.6
4.95e-05,19187.8
5e-05,19325.8
5.05e-05,19497.1
5.1e-05,19639.8
5.15e-05,19867.8
5.2e-05,20068
5.25e-05,20245.2
5.3e-05,20466.4
5.35e-05,20703.9
5.4e-05,20936.9
5.45e-05,21114.3
5.5e-05,21274.1
5.55e-05,21436.7
5.6e-05,21535.3
5.65e-05,21603.9
5.7e-05,21716.8
5.75e-05,21811.2
5.8e-05,21877.3
5.85e-05,22025.2
5.9e-05,22138.2
5.95e-05,22358.6
6e-05,22511.5
6.05e-05,22700.7
6.1e-05,22896.9
6.15e-05,23131.7
6.2e-05,23358.8
6.25e-05,23599.1
6.3e-05,23804.4
6.35e-05,24003.9
6.4e-05,24141.5
6.45e-05,24236.6
6.5e-05,24306.9
6.55e-05,24409.9
6.6e-05,24510.5
6.65e-05,24626.5
6.7e-05,24818.4
6.75e-05,24971.1
6.8e-05,25146.4
6.85e-05,25352.4
6.9e-05,25506
6.95e-05,25702.6
7e-05,25912.8
7.05e-05,26129.1
7.1e-05,26348.1
7.15e-05,26582.3
7.2e-05,26760.9
7.25e-05,26923.5
7.3e-05,27098.8
7.35e-05,27220.1
7.4e-05,27335.4
7.45e-05,27470.7
7.5e-05,27604.3
7.55e-05,27758.8
7.6e-05,27920.3
7.65e-05,28094.7
7.7e-05,28264.3
7.75e-05,28431.7
7.8e-05,28598.6
7.85e-05,28807.6
7.9e-05,28963.1
7.95e-05,29086.9
8e-05,29248.3
8.05e-05,29377.1
8.1e-05,29497.2
8.15e-05,29646.1
8.2e-05,29766
8.25e-05,29881
8.3e-05,30092.7
8.35e-05,30339.8
8.4e-05,30567
8.45e-05,30795.9
8.5e-05,31031
8.55e-05,31225
8.6e-05,31389.4
8.65e-05,31520.4
8.7e-05,31640.6
8.75e-05,31793
8.8e-05,31893.6
8.85e-05,32035.3
8.9e-05,32161
8.95e-05,32299
9e-05,32423.8
9.05e-05,32582.4
9.1e-05,32772
9.15e-05,32989.5
9.2e-05,33215
9.25e-05,33418.7
9.3e-05,33667.6
9.35e-05,33901.1
9.4e-05,34101.2
9.45e-05,34297.7
9.5e-05,34454.3
9.55e-05,34567.3
9.6e-05,34688.7
9.65e-05,34806.1
9.7e-05,34926.9
9.75e-05,35027.2
9.8e-05,35120.2
9.85e-05,35221.7
9.9e-05,35363.7
9.95e-05,35535
0.0001,35738.6
0.0001005,35984.1
0.000101,36248.7
0.0001015,36443.1
0.000102,36651.3
0.0001025,36827.6
0.000103,36995.2
0.0001035,37122.2
0.000104,37249.4
0.0001045,37402.8
0.000105,37566.4
0.0001055,37690.8
0.000106,37863
0.0001065,38037.3
0.000107,38209.6
0.0001075,38428.3
0.000108,38609.6
0.0001085,38796.1
0.000109,38975.2
0.0001095,39159
0.00011,39335.7
0.0001105,39472.7
0.000111,39607.7
0.0001115,39707.1
0.000112,39837.8
0.0001125,40014.5
0.000113,40182.5
0.0001135,40375.5
0.000114,40568.9
0.0001145,40768.5
0.000115,40952.4
0.0001155,41136.4
0.000116,41361.7
0.0001165,41557.4
0.000117,41732.2
0.0001175,41906.5
0.000118,42051.9
0.0001185,42155.7
0.000119,42262.8
0.0001195,42370.7
0.00012,42483.1
0.0001205,42594.3
0.000121,42749.5
0.0001215,42936.3
0.000122,43133.1
0.0001225,43380.1
0.000123,43613.2
0.0001235,43839
0.000124,44032.5
0.0001245,44233.6
0.000125,44423.2
0.0001255,44607
0.000126,44766.6
0.0001265,44914.4
0.000127,45039.5
0.0001275,45155.8
0.000128,45284.1
0.0001285,45425.8
0.000129,45605.2
0.0001295,45765.3
0.00013,45943
0.0001305,46111.7
0.000131,46290
0.0001315,46488.7
0.000132,46667.7
0.0001325,46857.6
0.000133,47037.4
0.0001335,47218.1
0.000134,47401.9
0.0001345,47565.7
0.000135,47729
0.0001355,47878.7
0.000136,48007.3
0.0001365,48168.4
0.000137,48318.9
0.0001375,48486.8
0.000138,48676.4
0.0001385,48876.4
0.000139,49089.4
0.0001395,49269.6
0.00014,49445.9
0.0001405,49622
0.000141,49753.5
0.0001415,49889.1
0.000142,50070
0.0001425,50218.5
0.000143,50348
0.0001435,50511.6
0.000144,50694.5
0.0001445,50883.5
0.000145,51083.4
0.0001455,51285
0.000146,51484.3
0.0001465,51683.3
0.000147,51887.1
0.0001475,52067.5
0.000148,52252.6
0.0001485,52411.2
0.000149,52550.1
0.0001495,52690.7
0.00015,52822.3
0.0001505,52921.5
0.000151,52824.1
0.0001515,52801
0.000152,52817.4
0.0001525,52820.4
0.000153,52826.5
0.0001535,52882.9
0.000154,52951.4
0.0001545,52996.2
0.000155,53073.2
0.0001555,53136.2
0.000156,53140.4
0.0001565,53146.9
0.000157,53140
0.0001575,53102.3
0.000158,53012.1
0.0001585,52923.8
0.000159,52791.9
0.0001595,52690
0.00016,52677.8
0.0001605,52662.4
0.000161,52691.7
0.0001615,52750.7
0.000162,52808
0.0001625,52827.7
0.000163,52865.9
0.0001635,52868.2
0.000164,52889.8
0.0001645,52856.9
0.000165,52841.1
0.0001655,52799.2
0.000166,52744.9
0.0001665,52683.7
0.000167,52641.3
0.0001675,52563.9
0.000168,52530.7
0.0001685,52594.7
0.000169,52666.8
0.0001695,52733.5
0.00017,52778.8
0.0001705,52805.7
0.000171,52836
0.0001715,52867.2
0.000172,52838.9
0.0001725,52802.2
0.000173,52756.6
0.0001735,52680.5
0.000174,52630.9
0.0001745,52587.8
0.000175,52531
0.0001755,52536
0.000176,52558.4
0.0001765,52599.7
0.000177,52665.9
0.0001775,52719.4
0.000178,52768.2
0.0001785,52801.8
0.000179,52806.7
0.0001795,52763.6
0.00018,52720.9
0.0001805,52648.4
0.000181,52582.5
0.0001815,52526
0.000182,52463.5
0.0001825,52395.6
0.000183,52357.2
0.0001835,52337.8
0.000184,52366.7
0.0001845,52393.5
0.000185,52423.3
0.0001855,52500.9
0.000186,52576.6
0.0001865,52618.4
0.000187,52622
0.0001875,52634.1
0.000188,52604.6
0.0001885,52556.5
0.000189,52506.3
0.0001895,52454.2
0.00019,52380.1
0.0001905,52325.8
0.000191,52321.9
0.0001915,52335.7
0.000192,52354.7
0.0001925,52392.5
0.000193,52452.5
0.0001935,52512
0.000194,52554.6
0.0001945,52572.2
0.000195,52567.6
0.0001955,52554.5
0.000196,52504.3
0.0001965,52425.4
0.000197,52370.3
0.0001975,52320
0.000198,52293.7
0.0001985,52287.6
0.000199,52314.4
0.0001995,52327.3
0.0002,52349
0.0002005,52379.7
0.000201,52430.8
0.0002015,52431.2
0.000202,52411.5
0.0002025,52405.2
0.000203,52366
0.0002035,52320.8
0.000204,52266.5
0.0002045,52227.7
0.000205,52178
0.0002055,52147.9
0.000206,52143.6
0.0002065,52159.3
0.000207,52187.9
0.0002075,52230.1
0.000208,52266.1
0.0002085,52313
0.000209,52345.5
0.0002095,52361.5
0.00021,52368.4
0.0002105,52374.8
0.000211,52376.8
0.0002115,52332.7
0.000212,52290.1
0.0002125,52245.1
0.000213,52180.1
0.0002135,52123.2
0.000214,52107.3
0.0002145,52124.6
0.000215,52156.3
0.0002155,52195.9
0.000216,52246.2
0.0002165,52300.6
0.000217,52335
0.0002175,52360.4
0.000218,52365.5
0.0002185,52345.9
0.000219,52300.8
0.0002195,52265.2
0.00022,52236
0.0002205,52182.1
0.000221,52130.6
0.0002215,52097.2
0.000222,52078
0.0002225,52088.5
0.000223,52097.3
0.0002235,52138.1
0.000224,52170.3
0.0002245,52196.4
0.000225,52226.6
0.0002255,52231.5
0.000226,52223.5
0.0002265,52201.3
0.000227,52177.3
0.0002275,52157.7
0.000228,52125.4
0.0002285,52101.3
0.000229,52085.1
0.0002295,52068.2
0.00023,52096.5
0.0002305,52113.6
0.000231,52140.2
0.0002315,52178.5
0.000232,52218.4
0.0002325,52246.5
0.000233,52268.6
0.0002335,52264.2
0.000234,52233.6
0.0002345,52196.7
0.000235,52172.4
0.0002355,52126.1
0.000236,52095.3
0.0002365,52087
0.000237,52084.3
0.0002375,52089.1
0.000238,52097.9
0.0002385,52136
0.000239,52161.1
0.0002395,52190.8
0.00024,52222.6
0.0002405,52249.1
0.000241,52245.7
0.0002415,52230.8
0.000242,52211.6
0.0002425,52173.9
0.000243,52117.9
0.0002435,52081.6
0.000244,52044.3
0.0002445,52012.8
0.000245,51997.9
0.0002455,51997.4
0.000246,52015.9
0.0002465,52050.8
0.000247,52083.8
0.0002475,52111.9
0.000248,52155.9
0.0002485,52194.2
0.000249,52212.6
0.0002495,52206.2
0.00025,52183.5
0.0002505,52145.7
0.000251,52103.8
0.0002515,52065.8
0.000252,52050.3
0.0002525,52037.2
0.000253,52023.1
0.0002535,52046.3
0.000254,52094.4
0.0002545,52135.3
0.000255,52158.5
0.0002555,52188.1
0.000256,52210.8
0.0002565,52209.2
0.000257,52196
0.0002575,52178.2
0.000258,52155.4
0.0002585,52114.2
0.000259,52082.3
0.0002595,52072
0.00026,52058.4
0.0002605,52047.9
0.000261,52068.3
0.0002615,52096.3
0.000262,52116.3
0.0002625,52131.2
0.000263,52144.6
0.0002635,52154.4
0.000264,52160.2
0.0002645,52151.6
0.000265,52138
0.0002655,52116.9
0.000266,52073.8
0.0002665,52033.2
0.000267,51997
0.0002675,51974.5
0.000268,51965.9
0.0002685,51969.6
0.000269,51995.9
0.0002695,52039.8
0.00027,52082.5
0.0002705,52129.4
0.000271,52172.7
0.0002715,52200.5
0.000272,52190.5
0.0002725,52185.1
0.000273,52163.9
0.0002735,52121.8
0.000274,52087.3
0.0002745,52063.5
0.000275,52033.1
0.0002755,52022.2
0.000276,52029.2
0.0002765,52052.6
0.000277,52081.3
0.0002775,52112.4
0.000278,52150.1
0.0002785,52169.9
0.000279,52180.4
0.0002795,52177.9
0.00028,52176.5
0.0002805,52157
0.000281,52135.9
0.0002815,52106.7
0.000282,52075.5
0.0002825,52049.2
0.000283,52040.7
0.0002835,52034.6
0.000284,52032.2
0.0002845,52035.6
0.000285,52041.9
0.0002855,52054.2
0.000286,52071.4
0.0002865,52091.4
0.000287,52097.4
0.0002875,52094.2
0.000288,52087.4
0.0002885,52070.1
0.000289,52045.3
0.0002895,52027.6
0.00029,52017.8
0.0002905,52013.1
0.000291,52010.6
0.0002915,52025.3
0.000292,52055.4
0.0002925,52073.9
0.000293,52104
0.0002935,52137.7
0.000294,52158
0.0002945,52163.5
0.000295,52161
0.0002955,52160.1
0.000296,52147.8
0.0002965,52119.2
0.000297,52103.2
0.0002975,52078.1
0.000298,52059.4
0.0002985,52041.9
0.000299,52052.4
0.0002995,52062.8
0.0003,52070.7


==> srr0_output/pressure_plate_output.csv <==
x_coord(m),pressure(Pa)
-0.000499643,597382
-0.000494835,612799
-0.000490111,628556
-0.000485468,644656
-0.000480905,661101
-0.000476421,677894
-0.000472014,695037
-0.000467684,712531
-0.000463429,730380
-0.000459246,748585
-0.000455137,767147
-0.000451098,786068
-0.000447129,805348
-0.000443229,824989
-0.000439396,844991
-0.000435629,865355
-0.000431927,886081
-0.000428289,907169
-0.000424714,928619
-0.000421201,950430
-0.000417749,972603
-0.000414356,995136
-0.000411022,1.01803e+06
-0.000407745,1.04128e+06
-0.000404525,1.06488e+06
-0.000401361,1.08885e+06
-0.000398251,1.11316e+06
-0.000395195,1.13783e+06
-0.000392192,1.16284e+06
-0.000389241,1.1882e+06
-0.000386341,1.2139e+06
-0.000383491,1.23995e+06
-0.00038069,1.26633e+06
-0.000377937,1.29304e+06
-0.000375232,1.32008e+06
-0.000372574,1.34745e+06
-0.000369962,1.37513e+06
-0.000367395,1.40314e+06
-0.000364872,1.43145e+06
-0.000362393,1.46008e+06
-0.000359956,1.489e+06
-0.000357562,1.51822e+06
-0.000355209,1.54773e+06
-0.000352897,1.57753e+06
-0.000350625,1.6076e+06
-0.000348392,1.63795e+06
-0.000346197,1.66857e+06
-0.000344041,1.69944e+06
-0.000341921,1.73057e+06
-0.000339839,1.76194e+06
-0.000337792,1.79356e+06
-0.000335781,1.8254e+06
-0.000333804,1.85748e+06
-0.000331862,1.88977e+06
-0.000329953,1.92227e+06
-0.000328077,1.95497e+06
-0.000326234,1.98787e+06
-0.000324422,2.02095e+06
-0.000322642,2.05422e+06
-0.000320892,2.08765e+06
-0.000319173,2.12125e+06
-0.000317483,2.15501e+06
-0.000315823,2.18891e+06
-0.000314191,2.22296e+06
-0.000312587,2.25713e+06
-0.000311012,2.29142e+06
-0.000309463,2.32583e+06
-0.000307941,2.36035e+06
-0.000306446,2.39496e+06
-0.000304976,2.42966e+06
-0.000303531,2.46444e+06
-0.000302112,2.4993e+06
-0.000300717,2.53422e+06
-0.000299347,2.56919e+06
-0.000297999,2.60421e+06
-0.000296676,2.63927e+06
-0.000295375,2.67436e+06
-0.000294096,2.70947e+06
-0.00029284,2.7446e+06
-0.000291605,2.77973e+06
-0.000290392,2.81486e+06
-0.0002892,2.84999e+06
-0.000288028,2.88509e+06
-0.000286876,2.92017e+06
-0.000285745,2.95521e+06
-0.000284633,2.99021e+06
-0.00028354,3.02517e+06
-0.000282466,3.06007e+06
-0.00028141,3.0949e+06
-0.000280373,3.12967e+06
-0.000279354,3.16435e+06
-0.000278352,3.19895e+06
-0.000277368,3.23347e+06
-0.000276401,3.26788e+06
-0.00027545,3.30219e+06
-0.000274516,3.33638e+06
-0.000273598,3.37046e+06
-0.000272696,3.40441e+06
-0.000271809,3.43824e+06
-0.000270938,3.47193e+06
-0.000270081,3.50547e+06
-0.00026924,3.53887e+06
-0.000268413,3.57212e+06
-0.000267601,3.60521e+06
-0.000266802,3.63814e+06
-0.000266017,3.67089e+06
-0.000265246,3.70348e+06
-0.000264488,3.73588e+06
-0.000263743,3.76811e+06
-0.000263011,3.80014e+06
-0.000262292,3.83199e+06
-0.000261585,3.86364e+06
-0.000260891,3.89509e+06
-0.000260208,3.92633e+06
-0.000259537,3.95737e+06
-0.000258878,3.9882e+06
-0.00025823,4.01882e+06
-0.000257593,4.04922e+06
-0.000256968,4.07939e+06
-0.000256353,4.10935e+06
-0.000255749,4.13908e+06
-0.000255155,4.16858e+06
-0.000254571,4.19785e+06
-0.000253998,4.22689e+06
-0.000253434,4.25569e+06
-0.00025288,4.28425e+06
-0.000252336,4.31258e+06
-0.000251801,4.34066e+06
-0.000251276,4.3685e+06
-0.000250759,4.39609e+06
-0.000250252,4.42344e+06
-0.00024975,4.45069e+06
-0.00024925,4.47808e+06
-0.00024875,4.5057e+06
-0.00024825,4.53354e+06
-0.00024775,4.56163e+06
-0.00024725,4.58994e+06
-0.00024675,4.6185e+06
-0.00024625,4.6473e+06
-0.00024575,4.67634e+06
-0.00024525,4.70562e+06
-0.00024475,4.73516e+06
-0.00024425,4.76495e+06
-0.00024375,4.79499e+06
-0.00024325,4.82529e+06
-0.00024275,4.85584e+06
-0.00024225,4.88666e+06
-0.00024175,4.91775e+06
-0.00024125,4.9491e+06
-0.00024075,4.98072e+06
-0.00024025,5.01262e+06
-0.00023975,5.04479e+06
-0.00023925,5.07725e+06
-0.00023875,5.10998e+06
-0.00023825,5.143e+06
-0.00023775,5.17631e+06
-0.00023725,5.20992e+06
-0.00023675,5.24381e+06
-0.00023625,5.27801e+06
-0.00023575,5.31251e+06
-0.00023525,5.34731e+06
-0.00023475,5.38242e+06
-0.00023425,5.41784e+06
-0.00023375,5.45358e+06
-0.00023325,5.48963e+06
-0.00023275,5.52601e+06
-0.00023225,5.56272e+06
-0.00023175,5.59975e+06
-0.00023125,5.63712e+06
-0.00023075,5.67482e+06
-0.00023025,5.71286e+06
-0.00022975,5.75125e+06
-0.00022925,5.78999e+06
-0.00022875,5.82907e+06
-0.00022825,5.86852e+06
-0.00022775,5.90832e+06
-0.00022725,5.94849e+06
-0.00022675,5.98903e+06
-0.00022625,6.02994e+06
-0.00022575,6.07123e+06
-0.00022525,6.11289e+06
-0.00022475,6.15495e+06
-0.00022425,6.19739e+06
-0.00022375,6.24023e+06
-0.00022325,6.28347e+06
-0.00022275,6.32711e+06
-0.00022225,6.37116e+06
-0.00022175,6.41562e+06
-0.00022125,6.4605e+06
-0.00022075,6.5058e+06
-0.00022025,6.55153e+06
-0.00021975,6.5977e+06
-0.00021925,6.6443e+06
-0.00021875,6.69134e+06
-0.00021825,6.73883e+06
-0.00021775,6.78678e+06
-0.00021725,6.83519e+06
-0.00021675,6.88406e+06
-0.00021625,6.9334e+06
-0.00021575,6.98321e+06
-0.00021525,7.03351e+06
-0.00021475,7.08429e+06
-0.00021425,7.13557e+06
-0.00021375,7.18734e+06
-0.00021325,7.23962e+06
-0.00021275,7.29241e+06
-0.00021225,7.34572e+06
-0.00021175,7.39955e+06
-0.00021125,7.45391e+06
-0.00021075,7.50881e+06
-0.00021025,7.56425e+06
-0.00020975,7.62024e+06
-0.00020925,7.67678e+06
-0.00020875,7.73389e+06
-0.00020825,7.79157e+06
-0.00020775,7.84983e+06
-0.00020725,7.90867e+06
-0.00020675,7.9681e+06
-0.00020625,8.02813e+06
-0.00020575,8.08876e+06
-0.00020525,8.15001e+06
-0.00020475,8.21188e+06
-0.00020425,8.27439e+06
-0.00020375,8.33752e+06
-0.00020325,8.40131e+06
-0.00020275,8.46574e+06
-0.00020225,8.53084e+06
-0.00020175,8.59661e+06
-0.00020125,8.66306e+06
-0.00020075,8.73019e+06
-0.00020025,8.79803e+06
-0.00019975,8.86656e+06
-0.00019925,8.93581e+06
-0.00019875,9.00579e+06
-0.00019825,9.07649e+06
-0.00019775,9.14794e+06
-0.00019725,9.22014e+06
-0.00019675,9.2931e+06
-0.00019625,9.36684e+06
-0.00019575,9.44135e+06
-0.00019525,9.51666e+06
-0.00019475,9.59277e+06
-0.00019425,9.66969e+06
-0.00019375,9.74743e+06
-0.00019325,9.82601e+06
-0.00019275,9.90543e+06
-0.00019225,9.98572e+06
-0.00019175,1.00669e+07
-0.00019125,1.01489e+07
-0.00019075,1.02318e+07
-0.00019025,1.03156e+07
-0.00018975,1.04004e+07
-0.00018925,1.0486e+07
-0.00018875,1.05726e+07
-0.00018825,1.06602e+07
-0.00018775,1.07487e+07
-0.00018725,1.08382e+07
-0.00018675,1.09287e+07
-0.00018625,1.10202e+07
-0.00018575,1.11127e+07
-0.00018525,1.12063e+07
-0.00018475,1.13009e+07
-0.00018425,1.13966e+07
-0.00018375,1.14933e+07
-0.00018325,1.15911e+07
-0.00018275,1.16901e+07
-0.00018225,1.17901e+07
-0.00018175,1.18913e+07
-0.00018125,1.19937e+07
-0.00018075,1.20972e+07
-0.00018025,1.22019e+07
-0.00017975,1.23078e+07
-0.00017925,1.24149e+07
-0.00017875,1.25233e+07
-0.00017825,1.26329e+07
-0.00017775,1.27438e+07
-0.00017725,1.2856e+07
-0.00017675,1.29695e+07
-0.00017625,1.30843e+07
-0.00017575,1.32005e+07
-0.00017525,1.3318e+07
-0.00017475,1.34369e+07
-0.00017425,1.35573e+07
-0.00017375,1.3679e+07
-0.00017325,1.38022e+07
-0.00017275,1.39269e+07
-0.00017225,1.4053e+07
-0.00017175,1.41807e+07
-0.00017125,1.43099e+07
-0.00017075,1.44406e+07
-0.00017025,1.4573e+07
-0.00016975,1.47069e+07
-0.00016925,1.48424e+07
-0.00016875,1.49797e+07
-0.00016825,1.51185e+07
-0.00016775,1.52591e+07
-0.00016725,1.54014e+07
-0.00016675,1.55455e+07
-0.00016625,1.56913e+07
-0.00016575,1.58389e+07
-0.00016525,1.59884e+07
-0.00016475,1.61397e+07
-0.00016425,1.62929e+07
-0.00016375,1.6448e+07
-0.00016325,1.6605e+07
-0.00016275,1.6764e+07
-0.00016225,1.69251e+07
-0.00016175,1.70881e+07
-0.00016125,1.72533e+07
-0.00016075,1.74205e+07
-0.00016025,1.75898e+07
-0.00015975,1.77613e+07
-0.00015925,1.7935e+07
-0.00015875,1.8111e+07
-0.00015825,1.82892e+07
-0.00015775,1.84696e+07
-0.00015725,1.86525e+07
-0.00015675,1.88377e+07
-0.00015625,1.90253e+07
-0.00015575,1.92153e+07
-0.00015525,1.94079e+07
-0.00015475,1.96029e+07
-0.00015425,1.98005e+07
-0.00015375,2.00008e+07
-0.00015325,2.02036e+07
-0.00015275,2.04092e+07
-0.00015225,2.06175e+07
-0.00015175,2.08285e+07
-0.00015125,2.10424e+07
-0.00015075,2.12591e+07
-0.00015025,2.14788e+07
-0.00014975,2.17014e+07
-0.00014925,2.1927e+07
-0.00014875,2.21556e+07
-0.00014825,2.23874e+07
-0.00014775,2.26223e+07
-0.00014725,2.28604e+07
-0.00014675,2.31018e+07
-0.00014625,2.33465e+07
-0.00014575,2.35945e+07
-0.00014525,2.3846e+07
-0.00014475,2.41009e+07
-0.00014425,2.43594e+07
-0.00014375,2.46214e+07
-0.00014325,2.48871e+07
-0.00014275,2.51565e+07
-0.00014225,2.54297e+07
-0.00014175,2.57067e+07
-0.00014125,2.59876e+07
-0.00014075,2.62725e+07
-0.00014025,2.65614e+07
-0.00013975,2.68544e+07
-0.00013925,2.71516e+07
-0.00013875,2.7453e+07
-0.00013825,2.77587e+07
-0.00013775,2.80688e+07
-0.00013725,2.83833e+07
-0.00013675,2.87024e+07
-0.00013625,2.90261e+07
-0.00013575,2.93544e+07
-0.00013525,2.96875e+07
-0.00013475,3.00255e+07
-0.00013425,3.03684e+07
-0.00013375,3.07162e+07
-0.00013325,3.10692e+07
-0.00013275,3.14274e+07
-0.00013225,3.17908e+07
-0.00013175,3.21596e+07
-0.00013125,3.25339e+07
-0.00013075,3.29137e+07
-0.00013025,3.32991e+07
-0.00012975,3.36903e+07
-0.00012925,3.40873e+07
-0.00012875,3.44902e+07
-0.00012825,3.48992e+07
-0.00012775,3.53144e+07
-0.00012725,3.57357e+07
-0.00012675,3.61635e+07
-0.00012625,3.65977e+07
-0.00012575,3.70385e+07
-0.00012525,3.7486e+07
-0.00012475,3.79403e+07
-0.00012425,3.84015e+07
-0.00012375,3.88698e+07
-0.00012325,3.93452e+07
-0.00012275,3.9828e+07
-0.00012225,4.03182e+07
-0.00012175,4.08159e+07
-0.00012125,4.13213e+07
-0.00012075,4.18345e+07
-0.00012025,4.23557e+07
-0.00011975,4.2885e+07
-0.00011925,4.34225e+07
-0.00011875,4.39683e+07
-0.00011825,4.45227e+07
-0.00011775,4.50858e+07
-0.00011725,4.56577e+07
-0.00011675,4.62385e+07
-0.00011625,4.68285e+07
-0.00011575,4.74277e+07
-0.00011525,4.80364e+07
-0.00011475,4.86547e+07
-0.00011425,4.92828e+07
-0.00011375,4.99208e+07
-0.00011325,5.0569e+07
-0.00011275,5.12274e+07
-0.00011225,5.18963e+07
-0.00011175,5.25758e+07
-0.00011125,5.32661e+07
-0.00011075,5.39674e+07
-0.00011025,5.468e+07
-0.00010975,5.54039e+07
-0.00010925,5.61394e+07
-0.00010875,5.68866e+07
-0.00010825,5.76458e+07
-0.00010775,5.84172e+07
-0.00010725,5.9201e+07
-0.00010675,5.99973e+07
-0.00010625,6.08064e+07
-0.00010575,6.16286e+07
-0.00010525,6.24639e+07
-0.00010475,6.33126e+07
-0.00010425,6.4175e+07
-0.00010375,6.50513e+07
-0.00010325,6.59416e+07
-0.00010275,6.68463e+07
-0.00010225,6.77655e+07
-0.00010175,6.86994e+07
-0.00010125,6.96484e+07
-0.00010075,7.06126e+07
-0.00010025,7.15923e+07
-9.975e-05,7.25877e+07
-9.925e-05,7.35991e+07
-9.875e-05,7.46266e+07
-9.825e-05,7.56706e+07
-9.775e-05,7.67313e+07
-9.725e-05,7.78089e+07
-9.675e-05,7.89037e+07
-9.625e-05,8.0016e+07
-9.575e-05,8.11459e+07
-9.525e-05,8.22937e+07
-9.475e-05,8.34597e+07
-9.425e-05,8.46442e+07
-9.375e-05,8.58473e+07
-9.325e-05,8.70694e+07
-9.275e-05,8.83106e+07
-9.225e-05,8.95713e+07
-9.175e-05,9.08517e+07
-9.125e-05,9.2152e+07
-9.075e-05,9.34724e+07
-9.025e-05,9.48133e+07
-8.975e-05,9.61749e+07
-8.925e-05,9.75573e+07
-8.875e-05,9.89609e+07
-8.825e-05,1.00386e+08
-8.775e-05,1.01832e+08
-8.725e-05,1.03301e+08
-8.675e-05,1.04791e+08
-8.625e-05,1.06304e+08
-8.575e-05,1.07839e+08
-8.525e-05,1.09397e+08
-8.475e-05,1.10978e+08
-8.425e-05,1.12581e+08
-8.375e-05,1.14208e+08
-8.325e-05,1.15859e+08
-8.275e-05,1.17533e+08
-8.225e-05,1.19231e+08
-8.175e-05,1.20952e+08
-8.125e-05,1.22698e+08
-8.075e-05,1.24468e+08
-8.025e-05,1.26262e+08
-7.975e-05,1.2808e+08
-7.925e-05,1.29923e+08
-7.875e-05,1.3179e+08
-7.825e-05,1.33682e+08
-7.775e-05,1.35598e+08
-7.725e-05,1.3754e+08
-7.675e-05,1.39505e+08
-7.625e-05,1.41496e+08
-7.575e-05,1.4351e+08
-7.525e-05,1.4555e+08
-7.475e-05,1.47614e+08
-7.425e-05,1.49702e+08
-7.375e-05,1.51815e+08
-7.325e-05,1.53951e+08
-7.275e-05,1.56112e+08
-7.225e-05,1.58296e+08
-7.175e-05,1.60504e+08
-7.125e-05,1.62736e+08
-7.075e-05,1.6499e+08
-7.025e-05,1.67267e+08
-6.975e-05,1.69567e+08
-6.925e-05,1.71889e+08
-6.875e-05,1.74232e+08
-6.825e-05,1.76597e+08
-6.775e-05,1.78983e+08
-6.725e-05,1.81389e+08
-6.675e-05,1.83816e+08
-6.625e-05,1.86261e+08
-6.575e-05,1.88726e+08
-6.525e-05,1.91209e+08
-6.475e-05,1.93709e+08
-6.425e-05,1.96227e+08
-6.375e-05,1.98761e+08
-6.325e-05,2.0131e+08
-6.275e-05,2.03875e+08
-6.225e-05,2.06453e+08
-6.175e-05,2.09044e+08
-6.125e-05,2.11648e+08
-6.075e-05,2.14264e+08
-6.025e-05,2.16891e+08
-5.975e-05,2.19527e+08
-5.925e-05,2.22172e+08
-5.875e-05,2.24824e+08
-5.825e-05,2.27483e+08
-5.775e-05,2.30148e+08
-5.725e-05,2.32817e+08
-5.675e-05,2.35491e+08
-5.625e-05,2.38167e+08
-5.575e-05,2.40844e+08
-5.525e-05,2.4352e+08
-5.475e-05,2.46196e+08
-5.425e-05,2.4887e+08
-5.375e-05,2.51542e+08
-5.325e-05,2.54209e+08
-5.275e-05,2.56871e+08
-5.225e-05,2.59526e+08
-5.175e-05,2.62173e+08
-5.125e-05,2.64812e+08
-5.075e-05,2.67439e+08
-5.025e-05,2.70057e+08
-4.975e-05,2.72664e+08
-4.925e-05,2.75257e+08
-4.875e-05,2.77838e+08
-4.825e-05,2.80403e+08
-4.775e-05,2.82952e+08
-4.725e-05,2.85483e+08
-4.675e-05,2.87999e+08
-4.625e-05,2.90498e+08
-4.575e-05,2.92978e+08
-4.525e-05,2.95438e+08
-4.475e-05,2.97877e+08
-4.425e-05,3.00295e+08
-4.375e-05,3.02692e+08
-4.325e-05,3.05068e+08
-4.275e-05,3.0742e+08
-4.225e-05,3.0975e+08
-4.175e-05,3.12055e+08
-4.125e-05,3.14334e+08
-4.075e-05,3.16589e+08
-4.025e-05,3.18821e+08
-3.975e-05,3.21029e+08
-3.925e-05,3.2321e+08
-3.875e-05,3.25366e+08
-3.825e-05,3.27495e+08
-3.775e-05,3.29597e+08
-3.725e-05,3.3167e+08
-3.675e-05,3.33718e+08
-3.625e-05,3.35742e+08
-3.575e-05,3.37739e+08
-3.525e-05,3.39711e+08
-3.475e-05,3.41655e+08
-3.425e-05,3.43571e+08
-3.375e-05,3.45457e+08
-3.325e-05,3.47319e+08
-3.275e-05,3.4916e+08
-3.225e-05,3.50974e+08
-3.175e-05,3.5276e+08
-3.125e-05,3.54518e+08
-3.075e-05,3.56249e+08
-3.025e-05,3.5796e+08
-2.975e-05,3.59647e+08
-2.925e-05,3.61309e+08
-2.875e-05,3.62946e+08
-2.825e-05,3.64554e+08
-2.775e-05,3.66136e+08
-2.725e-05,3.67691e+08
-2.675e-05,3.69225e+08
-2.625e-05,3.70738e+08
-2.575e-05,3.72226e+08
-2.525e-05,3.73689e+08
-2.475e-05,3.75126e+08
-2.425e-05,3.7654e+08
-2.375e-05,3.77922e+08
-2.325e-05,3.79286e+08
-2.275e-05,3.80629e+08
-2.225e-05,3.81946e+08
-2.175e-05,3.83241e+08
-2.125e-05,3.84513e+08
-2.075e-05,3.85762e+08
-2.025e-05,3.86972e+08
-1.975e-05,3.88172e+08
-1.925e-05,3.89354e+08
-1.875e-05,3.90511e+08
-1.825e-05,3.91647e+08
-1.775e-05,3.92753e+08
-1.725e-05,3.93834e+08
-1.675e-05,3.94904e+08
-1.625e-05,3.95951e+08
-1.575e-05,3.96977e+08
-1.525e-05,3.97979e+08
-1.475e-05,3.98957e+08
-1.425e-05,3.99909e+08
-1.375e-05,4.00839e+08
-1.325e-05,4.01754e+08
-1.275e-05,4.02645e+08
-1.225e-05,4.03516e+08
-1.175e-05,4.04365e+08
-1.125e-05,4.05198e+08
-1.075e-05,4.05994e+08
-1.025e-05,4.06766e+08
-9.75e-06,4.07533e+08
-9.25e-06,4.08276e+08
-8.75e-06,4.09001e+08
-8.25e-06,4.09705e+08
-7.75e-06,4.10382e+08
-7.25e-06,4.11035e+08
-6.75e-06,4.11672e+08
-6.25e-06,4.12298e+08
-5.75e-06,4.12899e+08
-5.25e-06,4.13483e+08
-4.75e-06,4.14045e+08
-4.25e-06,4.14577e+08
-3.75e-06,4.15088e+08
-3.25e-06,4.15585e+08
-2.75e-06,4.1607e+08
-2.25e-06,4.1653e+08
-1.75e-06,4.16974e+08
-1.25e-06,4.17396e+08
-7.5e-07,4.17789e+08
-2.5e-07,4.18164e+08
2.5e-07,4.18527e+08
7.5e-07,4.18878e+08
1.25e-06,4.19207e+08
1.75e-06,4.19524e+08
2.25e-06,4.1982e+08
2.75e-06,4.20091e+08
3.25e-06,4.20344e+08
3.75e-06,4.20587e+08
4.25e-06,4.2082e+08
4.75e-06,4.21033e+08
5.25e-06,4.21237e+08
5.75e-06,4.21418e+08
6.25e-06,4.21576e+08
6.75e-06,4.21724e+08
7.25e-06,4.21862e+08
7.75e-06,4.21988e+08
8.25e-06,4.22097e+08
8.75e-06,4.2219e+08
9.25e-06,4.22271e+08
9.75e-06,4.22337e+08
1.025e-05,4.22378e+08
1.075e-05,4.22406e+08
1.125e-05,4.22426e+08
1.175e-05,4.2244e+08
1.225e-05,4.22441e+08
1.275e-05,4.22431e+08
1.325e-05,4.22409e+08
1.375e-05,4.22373e+08
1.425e-05,4.22334e+08
1.475e-05,4.22293e+08
1.525e-05,4.22246e+08
1.575e-05,4.22198e+08
1.625e-05,4.22138e+08
1.675e-05,4.22069e+08
1.725e-05,4.21997e+08
1.775e-05,4.2193e+08
1.825e-05,4.21861e+08
1.875e-05,4.21787e+08
1.925e-05,4.21722e+08
1.975e-05,4.21657e+08
2.025e-05,4.21599e+08
2.075e-05,4.21552e+08
2.125e-05,4.21509e+08
2.175e-05,4.2148e+08
2.225e-05,4.21468e+08
2.275e-05,4.21476e+08
2.325e-05,4.21502e+08
2.375e-05,4.21545e+08
2.425e-05,4.2161e+08
2.475e-05,4.21724e+08
2.525e-05,4.21879e+08
2.575e-05,4.22076e+08
2.625e-05,4.2232e+08
2.675e-05,4.22624e+08
2.725e-05,4.22987e+08
2.775e-05,4.23401e+08
2.825e-05,4.23893e+08
2.875e-05,4.24479e+08
2.925e-05,4.25172e+08
2.975e-05,4.25967e+08
3.025e-05,4.2688e+08
3.075e-05,4.27922e+08
3.125e-05,4.29104e+08
3.175e-05,4.30455e+08
3.225e-05,4.31991e+08
3.275e-05,4.33726e+08
3.325e-05,4.35685e+08
3.375e-05,4.37869e+08
3.425e-05,4.40309e+08
3.475e-05,4.43056e+08
3.525e-05,4.46131e+08
3.575e-05,4.49549e+08
3.625e-05,4.53329e+08
3.675e-05,4.57533e+08
3.725e-05,4.62183e+08
3.775e-05,4.67257e+08
3.825e-05,4.72676e+08
3.875e-05,4.7839e+08
3.925e-05,4.84282e+08
3.975e-05,4.90095e+08
4.025e-05,4.95259e+08
4.075e-05,4.98881e+08
4.125e-05,4.99615e+08
4.175e-05,4.95788e+08
4.225e-05,4.85956e+08
4.275e-05,4.70105e+08
4.325e-05,4.49745e+08
4.375e-05,4.26928e+08
4.425e-05,4.03153e+08
4.475e-05,3.79455e+08
4.525e-05,3.56557e+08
4.575e-05,3.34811e+08
4.625e-05,3.14407e+08
4.675e-05,2.95444e+08
4.725e-05,2.77834e+08
4.775e-05,2.61511e+08
4.825e-05,2.46412e+08
4.875e-05,2.32425e+08
4.925e-05,2.19455e+08
4.975e-05,2.07409e+08
5.025e-05,1.96192e+08
5.075e-05,1.85733e+08
5.125e-05,1.75969e+08
5.175e-05,1.66829e+08
5.225e-05,1.58259e+08
5.275e-05,1.50211e+08
5.325e-05,1.42637e+08
5.375e-05,1.35502e+08
5.425e-05,1.28773e+08
5.475e-05,1.22413e+08
5.525e-05,1.164e+08
5.575e-05,1.10707e+08
5.625e-05,1.05308e+08
5.675e-05,1.00185e+08
5.725e-05,9.532e+07
5.775e-05,9.06954e+07
5.825e-05,8.62973e+07
5.875e-05,8.21111e+07
5.925e-05,7.81228e+07
5.975e-05,7.43226e+07
6.025e-05,7.06998e+07
6.075e-05,6.72442e+07
6.125e-05,6.39462e+07
6.175e-05,6.07975e+07
6.225e-05,5.77906e+07
6.275e-05,5.49183e+07
6.325e-05,5.21736e+07
6.375e-05,4.955e+07
6.425e-05,4.70423e+07
6.475e-05,4.46451e+07
6.525e-05,4.23532e+07
6.575e-05,4.01611e+07
6.625e-05,3.80647e+07
6.675e-05,3.60601e+07
6.725e-05,3.41432e+07
6.775e-05,3.23098e+07
6.825e-05,3.05558e+07
6.875e-05,2.88784e+07
6.925e-05,2.72755e+07
6.975e-05,2.57443e+07
7.025e-05,2.42808e+07
7.075e-05,2.28804e+07
7.125e-05,2.15406e+07
7.175e-05,2.0262e+07
7.225e-05,1.90449e+07
7.275e-05,1.7885e+07
7.325e-05,1.67751e+07
7.375e-05,1.57109e+07
7.425e-05,1.46949e+07
7.475e-05,1.37325e+07
7.525e-05,1.2823e+07
7.575e-05,1.19568e+07
7.625e-05,1.11237e+07
7.675e-05,1.0324e+07
7.725e-05,9.5675e+06
7.775e-05,8.8608e+06
7.825e-05,8.19748e+06
7.875e-05,7.56284e+06
7.925e-05,6.94924e+06
7.975e-05,6.36397e+06
8.025e-05,5.81944e+06
8.075e-05,5.31797e+06
8.125e-05,4.84863e+06
8.175e-05,4.39817e+06
8.225e-05,3.96432e+06
8.275e-05,3.55656e+06
8.325e-05,3.18379e+06
8.375e-05,2.84429e+06
8.425e-05,2.52841e+06
8.475e-05,2.22801e+06
8.525e-05,1.94357e+06
8.575e-05,1.68178e+06
8.625e-05,1.44688e+06
8.675e-05,1.23651e+06
8.725e-05,1.04493e+06
8.775e-05,868052
8.825e-05,706478
8.875e-05,563031
8.925e-05,439388
8.975e-05,333883
9.025e-05,244519
9.075e-05,168538
9.125e-05,106977
9.175e-05,58764.8
9.225e-05,27249.8
9.275e-05,7148.47
9.325e-05,5000
9.375e-05,5000
9.425e-05,5000
9.475e-05,5000
9.525e-05,5000
9.575e-05,5000
9.625e-05,5000
9.675e-05,5000
9.725e-05,5000
9.775e-05,5000
9.825e-05,5000
9.875e-05,5000
9.925e-05,5000
9.975e-05,5000
0.00010025,5000
0.00010075,5000
0.00010125,5000
0.00010175,5000
0.00010225,5000
0.00010275,5000
0.00010325,5000
0.00010375,5000
0.00010425,5000
0.00010475,5000
0.00010525,5000
0.00010575,5000
0.00010625,5000
0.00010675,5000
0.00010725,5000
0.00010775,5000
0.00010825,5000
0.00010875,5000
0.00010925,5000
0.00010975,5000
0.00011025,5000
0.00011075,5000
0.00011125,5000
0.00011175,5000
0.00011225,5000
0.00011275,5000
0.00011325,5000
0.00011375,5000
0.00011425,5000
0.00011475,5000
0.00011525,5000
0.00011575,5000
0.00011625,5000
0.00011675,5000
0.00011725,5000
0.00011775,5000
0.00011825,5000
0.00011875,5000
0.00011925,5000
0.00011975,5000
0.00012025,5000
0.00012075,5000
0.00012125,5000
0.00012175,5000
0.00012225,5000
0.00012275,5000
0.00012325,5000
0.00012375,5000
0.00012425,5000
0.00012475,5000
0.00012525,5000
0.00012575,5000
0.00012625,5000
0.00012675,5000
0.00012725,5000
0.00012775,5000
0.00012825,5000
0.00012875,5000
0.00012925,5000
0.00012975,5000
0.00013025,5000
0.00013075,5000
0.00013125,5000
0.00013175,5000
0.00013225,5000
0.00013275,5000
0.00013325,5000
0.00013375,5000
0.00013425,5000
0.00013475,5000
0.00013525,5000
0.00013575,5000
0.00013625,5000
0.00013675,5000
0.00013725,5000
0.00013775,5000
0.00013825,5000
0.00013875,5000
0.00013925,5000
0.00013975,5000
0.00014025,5000
0.00014075,5000
0.00014125,5000
0.00014175,5000
0.00014225,5000
0.00014275,5000
0.00014325,5000
0.00014375,5000
0.00014425,5000
0.00014475,5000
0.00014525,5000
0.00014575,5000
0.00014625,5000
0.00014675,5000
0.00014725,5000
0.00014775,5000
0.00014825,5000
0.00014875,5000
0.00014925,5000
0.00014975,5000
0.00015025,5000
0.00015075,5000
0.00015125,5000
0.00015175,5000
0.00015225,5000
0.00015275,5000
0.00015325,5000
0.00015375,5000
0.00015425,5000
0.00015475,5000
0.00015525,5000
0.00015575,5000
0.00015625,5000
0.00015675,5000
0.00015725,5000
0.00015775,5000
0.00015825,5000
0.00015875,5000
0.00015925,5000
0.00015975,5000
0.00016025,5000
0.00016075,5000
0.00016125,5000
0.00016175,5000
0.00016225,5000
0.00016275,5000
0.00016325,5000
0.00016375,5000
0.00016425,5000
0.00016475,5000
0.00016525,5000
0.00016575,5000
0.00016625,5000
0.00016675,5000
0.00016725,5000
0.00016775,5000
0.00016825,5000
0.00016875,5000
0.00016925,5000
0.00016975,5000
0.00017025,5000
0.00017075,5000
0.00017125,5000
0.00017175,5000
0.00017225,5000
0.00017275,5000
0.00017325,5000
0.00017375,5000
0.00017425,5000
0.00017475,5000
0.00017525,5000
0.00017575,5000
0.00017625,5000
0.00017675,5000
0.00017725,5000
0.00017775,5000
0.00017825,5000
0.00017875,5000
0.00017925,5000
0.00017975,5000
0.00018025,5000
0.00018075,5000
0.00018125,5000
0.00018175,5000
0.00018225,5000
0.00018275,5000
0.00018325,5000
0.00018375,5000
0.00018425,5000
0.00018475,5000
0.00018525,5000
0.00018575,5000
0.00018625,5000
0.00018675,5000
0.00018725,5000
0.00018775,5000
0.00018825,5000
0.00018875,5000
0.00018925,5000
0.00018975,5000
0.00019025,5000
0.00019075,5000
0.00019125,5000
0.00019175,5000
0.00019225,5000
0.00019275,5000
0.00019325,5000
0.00019375,5000
0.00019425,5000
0.00019475,5000
0.00019525,5000
0.00019575,5000
0.00019625,5000
0.00019675,5000
0.00019725,5000
0.00019775,5000
0.00019825,5000
0.00019875,5000
0.00019925,5000
0.00019975,5000
0.00020025,5000
0.00020075,5000
0.00020125,5000
0.00020175,5000
0.00020225,5000
0.00020275,5000
0.00020325,5000
0.00020375,5000
0.00020425,5000
0.00020475,5000
0.00020525,5000
0.00020575,5000
0.00020625,5000
0.00020675,5000
0.00020725,5000
0.00020775,5000
0.00020825,5000
0.00020875,5000
0.00020925,5000
0.00020975,5000
0.00021025,5000
0.00021075,5000
0.00021125,5000
0.00021175,5000
0.00021225,5000
0.00021275,5000
0.00021325,5000
0.00021375,5000
0.00021425,5000
0.00021475,5000
0.00021525,5000
0.00021575,5000
0.00021625,5000
0.00021675,5000
0.00021725,5000
0.00021775,5000
0.00021825,5000
0.00021875,5000
0.00021925,5000
0.00021975,5000
0.00022025,5000
0.00022075,5000
0.00022125,5000
0.00022175,5000
0.00022225,5000
0.00022275,5000
0.00022325,5000
0.00022375,5000
0.00022425,5000
0.00022475,5000
0.00022525,5000
0.00022575,5000
0.00022625,5000
0.00022675,5000
0.00022725,5000
0.00022775,5000
0.00022825,5000
0.00022875,5000
0.00022925,5000
0.00022975,5000
0.00023025,5000
0.00023075,5000
0.00023125,5000
0.00023175,5000
0.00023225,5000
0.00023275,5000
0.00023325,5000
0.00023375,5000
0.00023425,5000
0.00023475,5000
0.00023525,5000
0.00023575,5000
0.00023625,5000
0.00023675,5000
0.00023725,5000
0.00023775,5000
0.00023825,5000
0.00023875,5000
0.00023925,5000
0.00023975,5000
0.00024025,5000
0.00024075,5000
0.00024125,5000
0.00024175,5000
0.00024225,5000
0.00024275,5000
0.00024325,5000
0.00024375,5000
0.00024425,5000
0.00024475,5000
0.00024525,5000
0.00024575,5000
0.00024625,5000
0.00024675,5000
0.00024725,5000
0.00024775,5000
0.00024825,5000
0.00024875,5000
0.00024925,5000
0.00024975,5000
0.000250252,5000
0.000250759,5000
0.000251276,5000
0.000251801,5000
0.000252336,5000
0.00025288,5000
0.000253434,5000
0.000253998,5000
0.000254571,5000
0.000255155,5000
0.000255749,5000
0.000256353,5000
0.000256968,5000
0.000257593,5000
0.00025823,5000
0.000258878,5000
0.000259537,5000
0.000260208,5000
0.000260891,5000
0.000261585,5000
0.000262292,5000
0.000263011,5000
0.000263743,5000
0.000264488,5000
0.000265246,5000
0.000266017,5000
0.000266802,5000
0.000267601,5000
0.000268413,5000
0.00026924,5000
0.000270081,5000
0.000270938,5000
0.000271809,5000
0.000272696,5000
0.000273598,5000
0.000274516,5000
0.00027545,5000
0.000276401,5000
0.000277368,5000
0.000278352,5000
0.000279354,5000
0.000280373,5000
0.00028141,5000
0.000282466,5000
0.00028354,5000
0.000284633,5000
0.000285745,5000
0.000286876,5000
0.000288028,5000
0.0002892,5000
0.000290392,5000
0.000291605,5000
0.00029284,5000
0.000294096,5000
0.000295375,5000
0.000296676,5000
0.000297999,5000
0.000299347,5000
0.000300717,5000
0.000302112,5000
0.000303531,5000
0.000304976,5000
0.000306446,5000
0.000307941,5000
0.000309463,5000
0.000311012,5000
0.000312587,5000
0.000314191,5000
0.000315823,5000
0.000317483,5000
0.000319173,5000
0.000320892,5000
0.000322642,5000
0.000324422,5000
0.000326234,5000
0.000328077,5000
0.000329953,5000
0.000331862,5000
0.000333804,5000
0.000335781,5000
0.000337792,5000
0.000339839,5000
0.000341921,5000
0.000344041,5000
0.000346197,5000
0.000348392,5000
0.000350625,5000
0.000352897,5000
0.000355209,5000
0.000357562,5000
0.000359956,5000
0.000362393,5000
0.000364872,5000
0.000367395,5000
0.000369962,5000
0.000372574,5000
0.000375232,5000
0.000377937,5000
0.00038069,5000
0.000383491,5000
0.000386341,5000
0.000389241,5000
0.000392192,5000
0.000395195,5000
0.000398251,5000
0.000401361,5000
0.000404525,5000
0.000407745,5000
0.000411022,5000
0.000414356,5000
0.000417749,5000
0.000421201,5000
0.000424714,5000
0.000428289,5000
0.000431927,5000
0.000435629,5000
0.000439396,5000
0.000443229,5000
0.000447129,5000
0.000451098,5000
0.000455137,5000
0.000459246,5000
0.000463429,5000
0.000467684,5000
0.000472014,5000
0.000476421,5000
0.000480905,5000
0.000485468,5000
0.000490111,5000
0.000494835,5000
0.000499643,5000


==> srr1_output/h_smaller.csv <==
x_coord(m),h(m)
-0.00015451,1.06E-06
-0.00015401,1.05E-06
-0.00015351,1.05E-06
-0.00015301,1.04E-06
-0.00015251,1.03E-06
-0.00015201,1.03E-06
-0.00015151,1.02E-06
-0.00015101,1.02E-06
-0.00015051,1.01E-06
-0.00015001,1.00E-06
-0.00014951,9.96E-07
-0.00014901,9.90E-07
-0.00014851,9.84E-07
-0.00014801,9.77E-07
-0.00014751,9.71E-07
-0.00014701,9.65E-07
-0.00014651,9.59E-07
-0.00014601,9.53E-07
-0.00014551,9.47E-07
-0.00014501,9.40E-07
-0.00014451,9.34E-07
-0.00014401,9.28E-07
-0.00014351,9.22E-07
-0.00014301,9.17E-07
-0.00014251,9.11E-07
-0.00014201,9.05E-07
-0.00014151,8.99E-07
-0.00014101,8.93E-07
-0.00014051,8.87E-07
-0.00014001,8.81E-07
-0.00013951,8.76E-07
-0.00013901,8.70E-07
-0.00013851,8.64E-07
-0.00013801,8.59E-07
-0.00013751,8.53E-07
-0.00013701,8.48E-07
-0.00013651,8.42E-07
-0.00013601,8.36E-07
-0.00013551,8.31E-07
-0.00013501,8.25E-07
-0.00013451,8.20E-07
-0.00013401,8.15E-07
-0.00013351,8.09E-07
-0.00013301,8.04E-07
-0.00013251,7.99E-07
-0.00013201,7.93E-07
-0.00013151,7.88E-07
-0.00013101,7.83E-07
-0.00013051,7.78E-07
-0.00013001,7.73E-07
-0.00012951,7.67E-07
-0.00012901,7.62E-07
-0.00012851,7.57E-07
-0.00012801,7.52E-07
-0.00012751,7.47E-07
-0.00012701,7.42E-07
-0.00012651,7.37E-07
-0.00012601,7.32E-07
-0.00012551,7.27E-07
-0.00012501,7.23E-07
-0.00012451,7.18E-07
-0.00012401,7.13E-07
-0.00012351,7.08E-07
-0.00012301,7.04E-07
-0.00012251,6.99E-07
-0.00012201,6.94E-07
-0.00012151,6.90E-07
-0.00012101,6.85E-07
-0.00012051,6.80E-07
-0.00012001,6.76E-07
-0.00011951,6.71E-07
-0.00011901,6.67E-07
-0.00011851,6.62E-07
-0.00011801,6.58E-07
-0.00011751,6.54E-07
-0.00011701,6.49E-07
-0.00011651,6.45E-07
-0.000116009,6.41E-07
-0.000115509,6.36E-07
-0.000115009,6.32E-07
-0.000114509,6.28E-07
-0.000114009,6.24E-07
-0.000113509,6.20E-07
-0.000113009,6.16E-07
-0.000112509,6.11E-07
-0.000112009,6.07E-07
-0.000111509,6.03E-07
-0.000111009,5.99E-07
-0.000110509,5.96E-07
-0.000110009,5.92E-07
-0.000109509,5.88E-07
-0.000109009,5.84E-07
-0.000108509,5.80E-07
-0.000108009,5.76E-07
-0.000107509,5.73E-07
-0.000107009,5.69E-07
-0.000106509,5.65E-07
-0.000106009,5.62E-07
-0.000105509,5.58E-07
-0.000105009,5.54E-07
-0.000104509,5.51E-07
-0.000104009,5.47E-07
-0.000103509,5.44E-07
-0.000103009,5.40E-07
-0.000102509,5.37E-07
-0.000102009,5.34E-07
-0.000101509,5.30E-07
-0.000101009,5.27E-07
-0.000100509,5.24E-07
-0.000100009,5.20E-07
-9.95E-05,5.17E-07
-9.90E-05,5.14E-07
-9.85E-05,5.11E-07
-9.80E-05,5.08E-07
-9.75E-05,5.05E-07
-9.70E-05,5.01E-07
-9.65E-05,4.98E-07
-9.60E-05,4.95E-07
-9.55E-05,4.93E-07
-9.50E-05,4.90E-07
-9.45E-05,4.87E-07
-9.40E-05,4.84E-07
-9.35E-05,4.81E-07
-9.30E-05,4.78E-07
-9.25E-05,4.75E-07
-9.20E-05,4.73E-07
-9.15E-05,4.70E-07
-9.10E-05,4.67E-07
-9.05E-05,4.65E-07
-9.00E-05,4.62E-07
-8.95E-05,4.60E-07
-8.90E-05,4.57E-07
-8.85E-05,4.54E-07
-8.80E-05,4.52E-07
-8.75E-05,4.50E-07
-8.70E-05,4.47E-07
-8.65E-05,4.45E-07
-8.60E-05,4.42E-07
-8.55E-05,4.40E-07
-8.50E-05,4.38E-07
-8.45E-05,4.36E-07
-8.40E-05,4.33E-07
-8.35E-05,4.31E-07
-8.30E-05,4.29E-07
-8.25E-05,4.27E-07
-8.20E-05,4.25E-07
-8.15E-05,4.23E-07
-8.10E-05,4.21E-07
-8.05E-05,4.19E-07
-8.00E-05,4.17E-07
-7.95E-05,4.15E-07
-7.90E-05,4.13E-07
-7.85E-05,4.11E-07
-7.80E-05,4.09E-07
-7.75E-05,4.07E-07
-7.70E-05,4.06E-07
-7.65E-05,4.04E-07
-7.60E-05,4.02E-07
-7.55E-05,4.01E-07
-7.50E-05,3.99E-07
-7.45E-05,3.97E-07
-7.40E-05,3.96E-07
-7.35E-05,3.94E-07
-7.30E-05,3.93E-07
-7.25E-05,3.91E-07
-7.20E-05,3.90E-07
-7.15E-05,3.88E-07
-7.10E-05,3.87E-07
-7.05E-05,3.85E-07
-7.00E-05,3.84E-07
-6.95E-05,3.83E-07
-6.90E-05,3.81E-07
-6.85E-05,3.80E-07
-6.80E-05,3.79E-07
-6.75E-05,3.78E-07
-6.70E-05,3.76E-07
-6.65E-05,3.75E-07
-6.60E-05,3.74E-07
-6.55E-05,3.73E-07
-6.50E-05,3.72E-07
-6.45E-05,3.71E-07
-6.40E-05,3.70E-07
-6.35E-05,3.69E-07
-6.30E-05,3.68E-07
-6.25E-05,3.67E-07
-6.20E-05,3.66E-07
-6.15E-05,3.65E-07
-6.10E-05,3.64E-07
-6.05E-05,3.63E-07
-6.00E-05,3.62E-07
-5.95E-05,3.61E-07
-5.90E-05,3.60E-07
-5.85E-05,3.60E-07
-5.80E-05,3.59E-07
-5.75E-05,3.58E-07
-5.70E-05,3.57E-07
-5.65E-05,3.57E-07
-5.60E-05,3.56E-07
-5.55E-05,3.55E-07
-5.50E-05,3.55E-07
-5.45E-05,3.54E-07
-5.40E-05,3.53E-07
-5.35E-05,3.53E-07
-5.30E-05,3.52E-07
-5.25E-05,3.51E-07
-5.20E-05,3.51E-07
-5.15E-05,3.50E-07
-5.10E-05,3.50E-07
-5.05E-05,3.49E-07
-5.00E-05,3.49E-07
-4.95E-05,3.48E-07
-4.90E-05,3.48E-07
-4.85E-05,3.47E-07
-4.80E-05,3.47E-07
-4.75E-05,3.46E-07
-4.70E-05,3.46E-07
-4.65E-05,3.45E-07
-4.60E-05,3.45E-07
-4.55E-05,3.45E-07
-4.50E-05,3.44E-07
-4.45E-05,3.44E-07
-4.40E-05,3.43E-07
-4.35E-05,3.43E-07
-4.30E-05,3.43E-07
-4.25E-05,3.42E-07
-4.20E-05,3.42E-07
-4.15E-05,3.41E-07
-4.10E-05,3.41E-07
-4.05E-05,3.41E-07
-4.00E-05,3.40E-07
-3.95E-05,3.40E-07
-3.90E-05,3.40E-07
-3.85E-05,3.40E-07
-3.80E-05,3.39E-07
-3.75E-05,3.39E-07
-3.70E-05,3.39E-07
-3.65E-05,3.38E-07
-3.60E-05,3.38E-07
-3.55E-05,3.38E-07
-3.50E-05,3.38E-07
-3.45E-05,3.37E-07
-3.40E-05,3.37E-07
-3.35E-05,3.37E-07
-3.30E-05,3.37E-07
-3.25E-05,3.36E-07
-3.20E-05,3.36E-07
-3.15E-05,3.36E-07
-3.10E-05,3.36E-07
-3.05E-05,3.35E-07
-3.00E-05,3.35E-07
-2.95E-05,3.35E-07
-2.90E-05,3.35E-07
-2.85E-05,3.35E-07
-2.80E-05,3.34E-07
-2.75E-05,3.34E-07
-2.70E-05,3.34E-07
-2.65E-05,3.34E-07
-2.60E-05,3.34E-07
-2.55E-05,3.33E-07
-2.50E-05,3.33E-07
-2.45E-05,3.33E-07
-2.40E-05,3.33E-07
-2.35E-05,3.33E-07
-2.30E-05,3.33E-07
-2.25E-05,3.32E-07
-2.20E-05,3.32E-07
-2.15E-05,3.32E-07
-2.10E-05,3.32E-07
-2.05E-05,3.32E-07
-2.00E-05,3.32E-07
-1.95E-05,3.32E-07
-1.90E-05,3.31E-07
-1.85E-05,3.31E-07
-1.80E-05,3.31E-07
-1.75E-05,3.31E-07
-1.70E-05,3.31E-07
-1.65E-05,3.31E-07
-1.60E-05,3.31E-07
-1.55E-05,3.31E-07
-1.50E-05,3.30E-07
-1.45E-05,3.30E-07
-1.40E-05,3.30E-07
-1.35E-05,3.30E-07
-1.30E-05,3.30E-07
-1.25E-05,3.30E-07
-1.20E-05,3.30E-07
-1.15E-05,3.30E-07
-1.10E-05,3.30E-07
-1.05E-05,3.30E-07
-1.00E-05,3.29E-07
-9.50E-06,3.29E-07
-9.00E-06,3.29E-07
-8.50E-06,3.29E-07
-8.00E-06,3.29E-07
-7.50E-06,3.29E-07
-7.00E-06,3.29E-07
-6.50E-06,3.29E-07
-6.00E-06,3.29E-07
-5.50E-06,3.29E-07
-5.00E-06,3.29E-07
-4.50E-06,3.29E-07
-4.00E-06,3.29E-07
-3.50E-06,3.28E-07
-3.00E-06,3.28E-07
-2.50E-06,3.28E-07
-2.00E-06,3.28E-07
-1.50E-06,3.28E-07
-1.00E-06,3.28E-07
-5.00E-07,3.28E-07
4.88E-18,3.28E-07
5.00E-07,3.28E-07
1.00E-06,3.28E-07
1.50E-06,3.28E-07
2.00E-06,3.28E-07
2.50E-06,3.28E-07
3.00E-06,3.28E-07
3.50E-06,3.28E-07
4.00E-06,3.28E-07
4.50E-06,3.28E-07
5.00E-06,3.28E-07
5.50E-06,3.28E-07
6.00E-06,3.28E-07
6.50E-06,3.28E-07
7.00E-06,3.28E-07
7.50E-06,3.28E-07
8.00E-06,3.28E-07
8.50E-06,3.28E-07
9.00E-06,3.28E-07
9.50E-06,3.28E-07
1.00E-05,3.28E-07
1.05E-05,3.28E-07
1.10E-05,3.28E-07
1.15E-05,3.28E-07
1.20E-05,3.28E-07
1.25E-05,3.28E-07
1.30E-05,3.28E-07
1.35E-05,3.28E-07
1.40E-05,3.28E-07
1.45E-05,3.28E-07
1.50E-05,3.28E-07
1.55E-05,3.28E-07
1.60E-05,3.28E-07
1.65E-05,3.28E-07
1.70E-05,3.28E-07
1.75E-05,3.28E-07
1.80E-05,3.28E-07
1.85E-05,3.28E-07
1.90E-05,3.28E-07
1.95E-05,3.28E-07
2.00E-05,3.28E-07
2.05E-05,3.28E-07
2.10E-05,3.28E-07
2.15E-05,3.28E-07
2.20E-05,3.28E-07
2.25E-05,3.28E-07
2.30E-05,3.28E-07
2.35E-05,3.28E-07
2.40E-05,3.28E-07
2.45E-05,3.28E-07
2.50E-05,3.28E-07
2.55E-05,3.28E-07
2.60E-05,3.28E-07
2.65E-05,3.28E-07
2.70E-05,3.28E-07
2.75E-05,3.28E-07
2.80E-05,3.27E-07
2.85E-05,3.27E-07
2.90E-05,3.27E-07
2.95E-05,3.27E-07
3.00E-05,3.27E-07
3.05E-05,3.26E-07
3.10E-05,3.26E-07
3.15E-05,3.26E-07
3.20E-05,3.26E-07
3.25E-05,3.25E-07
3.30E-05,3.25E-07
3.35E-05,3.24E-07
3.40E-05,3.24E-07
3.45E-05,3.23E-07
3.50E-05,3.23E-07
3.55E-05,3.22E-07
3.60E-05,3.22E-07
3.65E-05,3.21E-07
3.70E-05,3.20E-07
3.75E-05,3.20E-07
3.80E-05,3.19E-07
3.85E-05,3.18E-07
3.90E-05,3.17E-07
3.95E-05,3.16E-07
4.00E-05,3.15E-07
4.05E-05,3.14E-07
4.10E-05,3.13E-07
4.15E-05,3.12E-07
4.20E-05,3.11E-07
4.25E-05,3.10E-07
4.30E-05,3.08E-07
4.35E-05,3.07E-07
4.40E-05,3.06E-07
4.45E-05,3.04E-07
4.50E-05,3.03E-07
4.55E-05,3.01E-07
4.60E-05,3.00E-07
4.65E-05,2.98E-07
4.70E-05,2.97E-07
4.75E-05,2.95E-07
4.80E-05,2.94E-07
4.85E-05,2.93E-07
4.90E-05,2.91E-07
4.95E-05,2.90E-07
5.00E-05,2.88E-07
5.05E-05,2.87E-07
5.10E-05,2.86E-07
5.15E-05,2.84E-07
5.20E-05,2.83E-07
5.25E-05,2.82E-07
5.30E-05,2.81E-07
5.35E-05,2.80E-07
5.40E-05,2.79E-07
5.45E-05,2.78E-07
5.50E-05,2.78E-07
5.55E-05,2.77E-07
5.60E-05,2.76E-07
5.65E-05,2.75E-07
5.70E-05,2.75E-07
5.75E-05,2.74E-07
5.80E-05,2.74E-07
5.85E-05,2.74E-07
5.90E-05,2.73E-07
5.95E-05,2.73E-07
6.00E-05,2.73E-07
6.05E-05,2.73E-07
6.10E-05,2.73E-07
6.15E-05,2.73E-07
6.20E-05,2.73E-07
6.25E-05,2.73E-07
6.30E-05,2.73E-07
6.35E-05,2.73E-07
6.40E-05,2.74E-07
6.45E-05,2.74E-07
6.50E-05,2.75E-07
6.55E-05,2.75E-07
6.60E-05,2.76E-07
6.65E-05,2.76E-07
6.70E-05,2.77E-07
6.75E-05,2.78E-07
6.80E-05,2.78E-07
6.85E-05,2.79E-07
6.90E-05,2.80E-07
6.95E-05,2.81E-07
7.00E-05,2.82E-07
7.05E-05,2.83E-07
7.10E-05,2.84E-07
7.15E-05,2.85E-07
7.20E-05,2.86E-07
7.25E-05,2.87E-07
7.30E-05,2.89E-07
7.35E-05,2.90E-07
7.40E-05,2.91E-07
7.45E-05,2.93E-07
7.50E-05,2.94E-07
7.55E-05,2.96E-07
7.60E-05,2.97E-07
7.65E-05,2.99E-07
7.70E-05,3.01E-07
7.75E-05,3.02E-07
7.80E-05,3.04E-07
7.85E-05,3.06E-07
7.90E-05,3.08E-07
7.95E-05,3.10E-07
8.00E-05,3.12E-07
8.05E-05,3.14E-07
8.10E-05,3.16E-07
8.15E-05,3.18E-07
8.20E-05,3.20E-07
8.25E-05,3.22E-07
8.30E-05,3.24E-07
8.35E-05,3.27E-07
8.40E-05,3.29E-07
8.45E-05,3.31E-07
8.50E-05,3.34E-07
8.55E-05,3.36E-07
8.60E-05,3.39E-07
8.65E-05,3.41E-07
8.70E-05,3.44E-07
8.75E-05,3.46E-07
8.80E-05,3.49E-07
8.85E-05,3.51E-07
8.90E-05,3.54E-07
8.95E-05,3.57E-07
9.00E-05,3.60E-07
9.05E-05,3.63E-07
9.10E-05,3.65E-07
9.15E-05,3.68E-07
9.20E-05,3.71E-07
9.25E-05,3.74E-07
9.30E-05,3.77E-07
9.35E-05,3.80E-07
9.40E-05,3.83E-07
9.45E-05,3.86E-07
9.50E-05,3.90E-07
9.55E-05,3.93E-07
9.60E-05,3.96E-07
9.65E-05,3.99E-07
9.70E-05,4.03E-07
9.75E-05,4.06E-07
9.80E-05,4.09E-07
9.85E-05,4.13E-07
9.90E-05,4.16E-07
9.95E-05,4.20E-07
0.000100009,4.23E-07
0.000100509,4.27E-07
0.000101009,4.30E-07
0.000101509,4.34E-07
0.000102009,4.38E-07
0.000102509,4.41E-07
0.000103009,4.45E-07
0.000103509,4.49E-07
0.000104009,4.52E-07
0.000104509,4.56E-07
0.000105009,4.60E-07
0.000105509,4.64E-07
0.000106009,4.68E-07
0.000106509,4.72E-07
0.000107009,4.76E-07
0.000107509,4.80E-07
0.000108009,4.84E-07
0.000108509,4.88E-07
0.000109009,4.92E-07
0.000109509,4.96E-07
0.000110009,5.00E-07
0.000110509,5.05E-07
0.000111009,5.09E-07
0.000111509,5.13E-07
0.000112009,5.17E-07
0.000112509,5.22E-07
0.000113009,5.26E-07
0.000113509,5.30E-07
0.000114009,5.35E-07
0.000114509,5.39E-07
0.000115009,5.44E-07
0.000115509,5.48E-07
0.000116009,5.53E-07
0.00011651,5.57E-07
0.00011701,5.62E-07
0.00011751,5.67E-07
0.00011801,5.71E-07
0.00011851,5.76E-07
0.00011901,5.81E-07
0.00011951,5.86E-07
0.00012001,5.90E-07
0.00012051,5.95E-07
0.00012101,6.00E-07
0.00012151,6.05E-07
0.00012201,6.10E-07
0.00012251,6.15E-07
0.00012301,6.20E-07
0.00012351,6.25E-07
0.00012401,6.30E-07
0.00012451,6.35E-07
0.00012501,6.40E-07
0.00012551,6.45E-07
0.00012601,6.50E-07
0.00012651,6.56E-07
0.00012701,6.61E-07
0.00012751,6.66E-07
0.00012801,6.71E-07
0.00012851,6.77E-07
0.00012901,6.82E-07
0.00012951,6.87E-07
0.00013001,6.93E-07
0.00013051,6.98E-07
0.00013101,7.04E-07
0.00013151,7.09E-07
0.00013201,7.15E-07
0.00013251,7.20E-07
0.00013301,7.26E-07
0.00013351,7.31E-07
0.00013401,7.37E-07
0.00013451,7.43E-07
0.00013501,7.48E-07
0.00013551,7.54E-07
0.00013601,7.60E-07
0.00013651,7.66E-07
0.00013701,7.71E-07
0.00013751,7.77E-07
0.00013801,7.83E-07
0.00013851,7.89E-07
0.00013901,7.95E-07
0.00013951,8.01E-07
0.00014001,8.07E-07
0.00014051,8.13E-07
0.00014101,8.19E-07
0.00014151,8.25E-07
0.00014201,8.31E-07
0.00014251,8.37E-07
0.00014301,8.43E-07
0.00014351,8.49E-07
0.00014401,8.56E-07
0.00014451,8.62E-07
0.00014501,8.68E-07
0.00014551,8.75E-07
0.00014601,8.81E-07
0.00014651,8.87E-07
0.00014701,8.94E-07
0.00014751,9.00E-07
0.00014801,9.06E-07
0.00014851,9.13E-07
0.00014901,9.19E-07
0.00014951,9.26E-07
0.00015001,9.32E-07
0.00015051,9.39E-07
0.00015101,9.46E-07
0.00015151,9.52E-07
0.00015201,9.59E-07
0.00015251,9.66E-07
0.00015301,9.72E-07
0.00015351,9.79E-07
0.00015401,9.86E-07
0.00015451,9.93E-07
0.00015501,1.00E-06
0.00015551,1.01E-06
0.00015601,1.01E-06
0.00015651,1.02E-06
0.00015701,1.03E-06
0.00015751,1.03E-06
0.00015801,1.04E-06
0.00015851,1.05E-06
0.00015901,1.06E-06
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> srr1_output/pressure_plate_output.csv <==
x_coord(m),pressure(Pa)
-0.000499643,598496
-0.000494835,613898
-0.000490111,629638
-0.000485468,645719
-0.000480905,662145
-0.000476421,678917
-0.000472014,696039
-0.000467684,713511
-0.000463429,731337
-0.000459246,749519
-0.000455137,768057
-0.000451098,786952
-0.000447129,806208
-0.000443229,825823
-0.000439396,845799
-0.000435629,866136
-0.000431927,886835
-0.000428289,907896
-0.000424714,929318
-0.000421201,951102
-0.000417749,973246
-0.000414356,995749
-0.000411022,1.01861e+06
-0.000407745,1.04183e+06
-0.000404525,1.06541e+06
-0.000401361,1.08934e+06
-0.000398251,1.11362e+06
-0.000395195,1.13825e+06
-0.000392192,1.16324e+06
-0.000389241,1.18856e+06
-0.000386341,1.21423e+06
-0.000383491,1.24024e+06
-0.00038069,1.26659e+06
-0.000377937,1.29326e+06
-0.000375232,1.32027e+06
-0.000372574,1.3476e+06
-0.000369962,1.37525e+06
-0.000367395,1.40322e+06
-0.000364872,1.43149e+06
-0.000362393,1.46008e+06
-0.000359956,1.48897e+06
-0.000357562,1.51815e+06
-0.000355209,1.54762e+06
-0.000352897,1.57738e+06
-0.000350625,1.60741e+06
-0.000348392,1.63772e+06
-0.000346197,1.66829e+06
-0.000344041,1.69913e+06
-0.000341921,1.73021e+06
-0.000339839,1.76155e+06
-0.000337792,1.79312e+06
-0.000335781,1.82493e+06
-0.000333804,1.85696e+06
-0.000331862,1.88921e+06
-0.000329953,1.92167e+06
-0.000328077,1.95433e+06
-0.000326234,1.98719e+06
-0.000324422,2.02024e+06
-0.000322642,2.05347e+06
-0.000320892,2.08686e+06
-0.000319173,2.12043e+06
-0.000317483,2.15415e+06
-0.000315823,2.18801e+06
-0.000314191,2.22202e+06
-0.000312587,2.25615e+06
-0.000311012,2.29041e+06
-0.000309463,2.32479e+06
-0.000307941,2.35927e+06
-0.000306446,2.39384e+06
-0.000304976,2.42851e+06
-0.000303531,2.46326e+06
-0.000302112,2.49808e+06
-0.000300717,2.53296e+06
-0.000299347,2.56791e+06
-0.000297999,2.60289e+06
-0.000296676,2.63792e+06
-0.000295375,2.67298e+06
-0.000294096,2.70806e+06
-0.00029284,2.74316e+06
-0.000291605,2.77826e+06
-0.000290392,2.81336e+06
-0.0002892,2.84845e+06
-0.000288028,2.88352e+06
-0.000286876,2.91857e+06
-0.000285745,2.95359e+06
-0.000284633,2.98856e+06
-0.00028354,3.02349e+06
-0.000282466,3.05836e+06
-0.00028141,3.09317e+06
-0.000280373,3.1279e+06
-0.000279354,3.16256e+06
-0.000278352,3.19714e+06
-0.000277368,3.23163e+06
-0.000276401,3.26601e+06
-0.00027545,3.3003e+06
-0.000274516,3.33447e+06
-0.000273598,3.36852e+06
-0.000272696,3.40245e+06
-0.000271809,3.43626e+06
-0.000270938,3.46992e+06
-0.000270081,3.50345e+06
-0.00026924,3.53683e+06
-0.000268413,3.57005e+06
-0.000267601,3.60312e+06
-0.000266802,3.63603e+06
-0.000266017,3.66876e+06
-0.000265246,3.70133e+06
-0.000264488,3.73372e+06
-0.000263743,3.76592e+06
-0.000263011,3.79794e+06
-0.000262292,3.82977e+06
-0.000261585,3.8614e+06
-0.000260891,3.89284e+06
-0.000260208,3.92407e+06
-0.000259537,3.95509e+06
-0.000258878,3.98591e+06
-0.00025823,4.01651e+06
-0.000257593,4.04689e+06
-0.000256968,4.07706e+06
-0.000256353,4.107e+06
-0.000255749,4.13672e+06
-0.000255155,4.16621e+06
-0.000254571,4.19547e+06
-0.000253998,4.2245e+06
-0.000253434,4.25329e+06
-0.00025288,4.28184e+06
-0.000252336,4.31016e+06
-0.000251801,4.33823e+06
-0.000251276,4.36606e+06
-0.000250759,4.39365e+06
-0.000250252,4.42099e+06
-0.00024975,4.44823e+06
-0.00024925,4.47562e+06
-0.00024875,4.50322e+06
-0.00024825,4.53107e+06
-0.00024775,4.55914e+06
-0.00024725,4.58745e+06
-0.00024675,4.61601e+06
-0.00024625,4.6448e+06
-0.00024575,4.67383e+06
-0.00024525,4.70312e+06
-0.00024475,4.73265e+06
-0.00024425,4.76243e+06
-0.00024375,4.79247e+06
-0.00024325,4.82277e+06
-0.00024275,4.85332e+06
-0.00024225,4.88414e+06
-0.00024175,4.91522e+06
-0.00024125,4.94657e+06
-0.00024075,4.9782e+06
-0.00024025,5.01009e+06
-0.00023975,5.04227e+06
-0.00023925,5.07472e+06
-0.00023875,5.10746e+06
-0.00023825,5.14048e+06
-0.00023775,5.1738e+06
-0.00023725,5.2074e+06
-0.00023675,5.2413e+06
-0.00023625,5.2755e+06
-0.00023575,5.31e+06
-0.00023525,5.34481e+06
-0.00023475,5.37993e+06
-0.00023425,5.41536e+06
-0.00023375,5.4511e+06
-0.00023325,5.48717e+06
-0.00023275,5.52355e+06
-0.00023225,5.56026e+06
-0.00023175,5.59731e+06
-0.00023125,5.63468e+06
-0.00023075,5.6724e+06
-0.00023025,5.71045e+06
-0.00022975,5.74885e+06
-0.00022925,5.7876e+06
-0.00022875,5.8267e+06
-0.00022825,5.86616e+06
-0.00022775,5.90598e+06
-0.00022725,5.94617e+06
-0.00022675,5.98672e+06
-0.00022625,6.02765e+06
-0.00022575,6.06895e+06
-0.00022525,6.11064e+06
-0.00022475,6.15271e+06
-0.00022425,6.19518e+06
-0.00022375,6.23804e+06
-0.00022325,6.2813e+06
-0.00022275,6.32496e+06
-0.00022225,6.36903e+06
-0.00022175,6.41352e+06
-0.00022125,6.45843e+06
-0.00022075,6.50376e+06
-0.00022025,6.54951e+06
-0.00021975,6.59571e+06
-0.00021925,6.64234e+06
-0.00021875,6.68941e+06
-0.00021825,6.73694e+06
-0.00021775,6.78491e+06
-0.00021725,6.83335e+06
-0.00021675,6.88226e+06
-0.00021625,6.93163e+06
-0.00021575,6.98149e+06
-0.00021525,7.03182e+06
-0.00021475,7.08264e+06
-0.00021425,7.13396e+06
-0.00021375,7.18577e+06
-0.00021325,7.2381e+06
-0.00021275,7.29093e+06
-0.00021225,7.34428e+06
-0.00021175,7.39816e+06
-0.00021125,7.45257e+06
-0.00021075,7.50751e+06
-0.00021025,7.563e+06
-0.00020975,7.61905e+06
-0.00020925,7.67564e+06
-0.00020875,7.73281e+06
-0.00020825,7.79054e+06
-0.00020775,7.84885e+06
-0.00020725,7.90775e+06
-0.00020675,7.96724e+06
-0.00020625,8.02733e+06
-0.00020575,8.08803e+06
-0.00020525,8.14935e+06
-0.00020475,8.21129e+06
-0.00020425,8.27385e+06
-0.00020375,8.33706e+06
-0.00020325,8.40092e+06
-0.00020275,8.46543e+06
-0.00020225,8.5306e+06
-0.00020175,8.59645e+06
-0.00020125,8.66297e+06
-0.00020075,8.73019e+06
-0.00020025,8.7981e+06
-0.00019975,8.86672e+06
-0.00019925,8.93606e+06
-0.00019875,9.00612e+06
-0.00019825,9.07692e+06
-0.00019775,9.14846e+06
-0.00019725,9.22075e+06
-0.00019675,9.29381e+06
-0.00019625,9.36765e+06
-0.00019575,9.44226e+06
-0.00019525,9.51768e+06
-0.00019475,9.59389e+06
-0.00019425,9.67092e+06
-0.00019375,9.74878e+06
-0.00019325,9.82747e+06
-0.00019275,9.90701e+06
-0.00019225,9.98742e+06
-0.00019175,1.00687e+07
-0.00019125,1.01508e+07
-0.00019075,1.02339e+07
-0.00019025,1.03178e+07
-0.00018975,1.04027e+07
-0.00018925,1.04885e+07
-0.00018875,1.05753e+07
-0.00018825,1.0663e+07
-0.00018775,1.07516e+07
-0.00018725,1.08413e+07
-0.00018675,1.0932e+07
-0.00018625,1.10236e+07
-0.00018575,1.11163e+07
-0.00018525,1.121e+07
-0.00018475,1.13048e+07
-0.00018425,1.14006e+07
-0.00018375,1.14976e+07
-0.00018325,1.15956e+07
-0.00018275,1.16947e+07
-0.00018225,1.17949e+07
-0.00018175,1.18963e+07
-0.00018125,1.19989e+07
-0.00018075,1.21026e+07
-0.00018025,1.22075e+07
-0.00017975,1.23137e+07
-0.00017925,1.2421e+07
-0.00017875,1.25296e+07
-0.00017825,1.26395e+07
-0.00017775,1.27506e+07
-0.00017725,1.2863e+07
-0.00017675,1.29768e+07
-0.00017625,1.30919e+07
-0.00017575,1.32083e+07
-0.00017525,1.33261e+07
-0.00017475,1.34453e+07
-0.00017425,1.35659e+07
-0.00017375,1.36879e+07
-0.00017325,1.38114e+07
-0.00017275,1.39364e+07
-0.00017225,1.40628e+07
-0.00017175,1.41908e+07
-0.00017125,1.43203e+07
-0.00017075,1.44514e+07
-0.00017025,1.45841e+07
-0.00016975,1.47184e+07
-0.00016925,1.48543e+07
-0.00016875,1.49919e+07
-0.00016825,1.51311e+07
-0.00016775,1.52721e+07
-0.00016725,1.54148e+07
-0.00016675,1.55592e+07
-0.00016625,1.57054e+07
-0.00016575,1.58535e+07
-0.00016525,1.60034e+07
-0.00016475,1.61551e+07
-0.00016425,1.63088e+07
-0.00016375,1.64644e+07
-0.00016325,1.66219e+07
-0.00016275,1.67814e+07
-0.00016225,1.69429e+07
-0.00016175,1.71065e+07
-0.00016125,1.72722e+07
-0.00016075,1.74399e+07
-0.00016025,1.76098e+07
-0.00015975,1.77819e+07
-0.00015925,1.79562e+07
-0.00015875,1.81327e+07
-0.00015825,1.83115e+07
-0.00015775,1.84926e+07
-0.00015725,1.86761e+07
-0.00015675,1.88619e+07
-0.00015625,1.90502e+07
-0.00015575,1.92409e+07
-0.00015525,1.94342e+07
-0.00015475,1.96299e+07
-0.00015425,1.98283e+07
-0.00015375,2.00293e+07
-0.00015325,2.02329e+07
-0.00015275,2.04392e+07
-0.00015225,2.06483e+07
-0.00015175,2.08602e+07
-0.00015125,2.10749e+07
-0.00015075,2.12925e+07
-0.00015025,2.15131e+07
-0.00014975,2.17366e+07
-0.00014925,2.19631e+07
-0.00014875,2.21927e+07
-0.00014825,2.24255e+07
-0.00014775,2.26614e+07
-0.00014725,2.29005e+07
-0.00014675,2.3143e+07
-0.00014625,2.33887e+07
-0.00014575,2.36379e+07
-0.00014525,2.38905e+07
-0.00014475,2.41466e+07
-0.00014425,2.44062e+07
-0.00014375,2.46695e+07
-0.00014325,2.49364e+07
-0.00014275,2.52071e+07
-0.00014225,2.54816e+07
-0.00014175,2.576e+07
-0.00014125,2.60423e+07
-0.00014075,2.63285e+07
-0.00014025,2.66189e+07
-0.00013975,2.69134e+07
-0.00013925,2.72121e+07
-0.00013875,2.7515e+07
-0.00013825,2.78223e+07
-0.00013775,2.8134e+07
-0.00013725,2.84503e+07
-0.00013675,2.8771e+07
-0.00013625,2.90965e+07
-0.00013575,2.94266e+07
-0.00013525,2.97616e+07
-0.00013475,3.01014e+07
-0.00013425,3.04463e+07
-0.00013375,3.07961e+07
-0.00013325,3.11512e+07
-0.00013275,3.15114e+07
-0.00013225,3.1877e+07
-0.00013175,3.2248e+07
-0.00013125,3.26245e+07
-0.00013075,3.30066e+07
-0.00013025,3.33944e+07
-0.00012975,3.3788e+07
-0.00012925,3.41875e+07
-0.00012875,3.45931e+07
-0.00012825,3.50047e+07
-0.00012775,3.54225e+07
-0.00012725,3.58467e+07
-0.00012675,3.62773e+07
-0.00012625,3.67144e+07
-0.00012575,3.71582e+07
-0.00012525,3.76087e+07
-0.00012475,3.80662e+07
-0.00012425,3.85307e+07
-0.00012375,3.90023e+07
-0.00012325,3.94811e+07
-0.00012275,3.99674e+07
-0.00012225,4.04612e+07
-0.00012175,4.09626e+07
-0.00012125,4.14718e+07
-0.00012075,4.19889e+07
-0.00012025,4.25141e+07
-0.00011975,4.30475e+07
-0.00011925,4.35892e+07
-0.00011875,4.41395e+07
-0.00011825,4.46983e+07
-0.00011775,4.5266e+07
-0.00011725,4.58426e+07
-0.00011675,4.64283e+07
-0.00011625,4.70233e+07
-0.00011575,4.76277e+07
-0.00011525,4.82417e+07
-0.00011475,4.88654e+07
-0.00011425,4.94991e+07
-0.00011375,5.01429e+07
-0.00011325,5.07969e+07
-0.00011275,5.14615e+07
-0.00011225,5.21366e+07
-0.00011175,5.28226e+07
-0.00011125,5.35196e+07
-0.00011075,5.42278e+07
-0.00011025,5.49474e+07
-0.00010975,5.56785e+07
-0.00010925,5.64215e+07
-0.00010875,5.71765e+07
-0.00010825,5.79436e+07
-0.00010775,5.87232e+07
-0.00010725,5.95154e+07
-0.00010675,6.03204e+07
-0.00010625,6.11385e+07
-0.00010575,6.19699e+07
-0.00010525,6.28147e+07
-0.00010475,6.36733e+07
-0.00010425,6.45458e+07
-0.00010375,6.54325e+07
-0.00010325,6.63336e+07
-0.00010275,6.72494e+07
-0.00010225,6.81801e+07
-0.00010175,6.91259e+07
-0.00010125,7.00871e+07
-0.00010075,7.10639e+07
-0.00010025,7.20566e+07
-9.975e-05,7.30655e+07
-9.925e-05,7.40908e+07
-9.875e-05,7.51327e+07
-9.825e-05,7.61915e+07
-9.775e-05,7.72675e+07
-9.725e-05,7.8361e+07
-9.675e-05,7.94722e+07
-9.625e-05,8.06013e+07
-9.575e-05,8.17487e+07
-9.525e-05,8.29147e+07
-9.475e-05,8.40994e+07
-9.425e-05,8.53032e+07
-9.375e-05,8.65264e+07
-9.325e-05,8.77692e+07
-9.275e-05,8.90319e+07
-9.225e-05,9.03149e+07
-9.175e-05,9.16182e+07
-9.125e-05,9.29424e+07
-9.075e-05,9.42875e+07
-9.025e-05,9.5654e+07
-8.975e-05,9.7042e+07
-8.925e-05,9.8452e+07
-8.875e-05,9.9884e+07
-8.825e-05,1.01338e+08
-8.775e-05,1.02816e+08
-8.725e-05,1.04316e+08
-8.675e-05,1.05839e+08
-8.625e-05,1.07386e+08
-8.575e-05,1.08957e+08
-8.525e-05,1.10551e+08
-8.475e-05,1.1217e+08
-8.425e-05,1.13813e+08
-8.375e-05,1.15481e+08
-8.325e-05,1.17174e+08
-8.275e-05,1.18893e+08
-8.225e-05,1.20636e+08
-8.175e-05,1.22406e+08
-8.125e-05,1.24201e+08
-8.075e-05,1.26022e+08
-8.025e-05,1.2787e+08
-7.975e-05,1.29744e+08
-7.925e-05,1.31644e+08
-7.875e-05,1.33572e+08
-7.825e-05,1.35526e+08
-7.775e-05,1.37507e+08
-7.725e-05,1.39515e+08
-7.675e-05,1.41551e+08
-7.625e-05,1.43614e+08
-7.575e-05,1.45704e+08
-7.525e-05,1.47821e+08
-7.475e-05,1.49966e+08
-7.425e-05,1.52138e+08
-7.375e-05,1.54338e+08
-7.325e-05,1.56565e+08
-7.275e-05,1.58819e+08
-7.225e-05,1.61101e+08
-7.175e-05,1.6341e+08
-7.125e-05,1.65745e+08
-7.075e-05,1.68107e+08
-7.025e-05,1.70496e+08
-6.975e-05,1.7291e+08
-6.925e-05,1.75351e+08
-6.875e-05,1.77817e+08
-6.825e-05,1.80309e+08
-6.775e-05,1.82825e+08
-6.725e-05,1.85365e+08
-6.675e-05,1.87929e+08
-6.625e-05,1.90517e+08
-6.575e-05,1.93127e+08
-6.525e-05,1.95758e+08
-6.475e-05,1.98411e+08
-6.425e-05,2.01084e+08
-6.375e-05,2.03777e+08
-6.325e-05,2.06487e+08
-6.275e-05,2.09216e+08
-6.225e-05,2.11961e+08
-6.175e-05,2.14721e+08
-6.125e-05,2.17495e+08
-6.075e-05,2.20282e+08
-6.025e-05,2.23081e+08
-5.975e-05,2.2589e+08
-5.925e-05,2.28708e+08
-5.875e-05,2.31533e+08
-5.825e-05,2.34363e+08
-5.775e-05,2.37197e+08
-5.725e-05,2.40034e+08
-5.675e-05,2.42872e+08
-5.625e-05,2.45709e+08
-5.575e-05,2.48543e+08
-5.525e-05,2.51372e+08
-5.475e-05,2.54195e+08
-5.425e-05,2.57011e+08
-5.375e-05,2.59817e+08
-5.325e-05,2.62613e+08
-5.275e-05,2.65395e+08
-5.225e-05,2.68163e+08
-5.175e-05,2.70915e+08
-5.125e-05,2.7365e+08
-5.075e-05,2.76365e+08
-5.025e-05,2.79061e+08
-4.975e-05,2.81736e+08
-4.925e-05,2.84388e+08
-4.875e-05,2.87017e+08
-4.825e-05,2.89622e+08
-4.775e-05,2.92201e+08
-4.725e-05,2.94753e+08
-4.675e-05,2.9728e+08
-4.625e-05,2.9978e+08
-4.575e-05,3.02251e+08
-4.525e-05,3.04694e+08
-4.475e-05,3.07108e+08
-4.425e-05,3.09492e+08
-4.375e-05,3.11848e+08
-4.325e-05,3.14173e+08
-4.275e-05,3.16469e+08
-4.225e-05,3.18736e+08
-4.175e-05,3.20971e+08
-4.125e-05,3.23175e+08
-4.075e-05,3.25349e+08
-4.025e-05,3.27494e+08
-3.975e-05,3.2961e+08
-3.925e-05,3.31695e+08
-3.875e-05,3.3375e+08
-3.825e-05,3.35774e+08
-3.775e-05,3.37769e+08
-3.725e-05,3.39733e+08
-3.675e-05,3.41668e+08
-3.625e-05,3.43575e+08
-3.575e-05,3.45452e+08
-3.525e-05,3.47301e+08
-3.475e-05,3.49121e+08
-3.425e-05,3.50912e+08
-3.375e-05,3.52673e+08
-3.325e-05,3.54407e+08
-3.275e-05,3.56115e+08
-3.225e-05,3.57795e+08
-3.175e-05,3.59447e+08
-3.125e-05,3.61072e+08
-3.075e-05,3.62669e+08
-3.025e-05,3.64241e+08
-2.975e-05,3.65788e+08
-2.925e-05,3.67309e+08
-2.875e-05,3.68804e+08
-2.825e-05,3.70272e+08
-2.775e-05,3.71714e+08
-2.725e-05,3.73131e+08
-2.675e-05,3.74524e+08
-2.625e-05,3.75892e+08
-2.575e-05,3.77237e+08
-2.525e-05,3.78557e+08
-2.475e-05,3.79852e+08
-2.425e-05,3.81124e+08
-2.375e-05,3.8237e+08
-2.325e-05,3.83595e+08
-2.275e-05,3.84796e+08
-2.225e-05,3.85974e+08
-2.175e-05,3.8713e+08
-2.125e-05,3.88263e+08
-2.075e-05,3.89373e+08
-2.025e-05,3.90457e+08
-1.975e-05,3.91522e+08
-1.925e-05,3.92566e+08
-1.875e-05,3.93587e+08
-1.825e-05,3.94586e+08
-1.775e-05,3.95562e+08
-1.725e-05,3.96515e+08
-1.675e-05,3.97449e+08
-1.625e-05,3.98361e+08
-1.575e-05,3.99251e+08
-1.525e-05,4.00118e+08
-1.475e-05,4.00964e+08
-1.425e-05,4.01788e+08
-1.375e-05,4.0259e+08
-1.325e-05,4.03372e+08
-1.275e-05,4.04133e+08
-1.225e-05,4.04873e+08
-1.175e-05,4.05593e+08
-1.125e-05,4.06294e+08
-1.075e-05,4.06971e+08
-1.025e-05,4.07629e+08
-9.75e-06,4.08271e+08
-9.25e-06,4.08894e+08
-8.75e-06,4.09499e+08
-8.25e-06,4.10086e+08
-7.75e-06,4.10654e+08
-7.25e-06,4.11205e+08
-6.75e-06,4.11739e+08
-6.25e-06,4.12259e+08
-5.75e-06,4.12762e+08
-5.25e-06,4.13249e+08
-4.75e-06,4.1372e+08
-4.25e-06,4.14174e+08
-3.75e-06,4.14613e+08
-3.25e-06,4.15038e+08
-2.75e-06,4.15451e+08
-2.25e-06,4.15849e+08
-1.75e-06,4.16233e+08
-1.25e-06,4.16605e+08
-7.5e-07,4.16961e+08
-2.5e-07,4.17306e+08
2.5e-07,4.17641e+08
7.5e-07,4.17967e+08
1.25e-06,4.18282e+08
1.75e-06,4.18589e+08
2.25e-06,4.18887e+08
2.75e-06,4.19175e+08
3.25e-06,4.19457e+08
3.75e-06,4.19735e+08
4.25e-06,4.20009e+08
4.75e-06,4.20278e+08
5.25e-06,4.20545e+08
5.75e-06,4.20809e+08
6.25e-06,4.2107e+08
6.75e-06,4.21333e+08
7.25e-06,4.21598e+08
7.75e-06,4.21865e+08
8.25e-06,4.22135e+08
8.75e-06,4.22409e+08
9.25e-06,4.22688e+08
9.75e-06,4.22974e+08
1.025e-05,4.23265e+08
1.075e-05,4.23565e+08
1.125e-05,4.23876e+08
1.175e-05,4.242e+08
1.225e-05,4.24535e+08
1.275e-05,4.24884e+08
1.325e-05,4.25247e+08
1.375e-05,4.25624e+08
1.425e-05,4.2602e+08
1.475e-05,4.26433e+08
1.525e-05,4.26865e+08
1.575e-05,4.27317e+08
1.625e-05,4.27786e+08
1.675e-05,4.28274e+08
1.725e-05,4.28783e+08
1.775e-05,4.29313e+08
1.825e-05,4.29864e+08
1.875e-05,4.30435e+08
1.925e-05,4.31028e+08
1.975e-05,4.3164e+08
2.025e-05,4.32272e+08
2.075e-05,4.32924e+08
2.125e-05,4.33593e+08
2.175e-05,4.34278e+08
2.225e-05,4.3498e+08
2.275e-05,4.35696e+08
2.325e-05,4.3642e+08
2.375e-05,4.37151e+08
2.425e-05,4.37886e+08
2.475e-05,4.38628e+08
2.525e-05,4.39367e+08
2.575e-05,4.40099e+08
2.625e-05,4.40818e+08
2.675e-05,4.4152e+08
2.725e-05,4.42194e+08
2.775e-05,4.42831e+08
2.825e-05,4.43425e+08
2.875e-05,4.43971e+08
2.925e-05,4.44458e+08
2.975e-05,4.4487e+08
3.025e-05,4.45196e+08
3.075e-05,4.45422e+08
3.125e-05,4.45531e+08
3.175e-05,4.45512e+08
3.225e-05,4.45346e+08
3.275e-05,4.45015e+08
3.325e-05,4.44496e+08
3.375e-05,4.43769e+08
3.425e-05,4.42812e+08
3.475e-05,4.41604e+08
3.525e-05,4.40125e+08
3.575e-05,4.38348e+08
3.625e-05,4.36245e+08
3.675e-05,4.338e+08
3.725e-05,4.30987e+08
3.775e-05,4.2778e+08
3.825e-05,4.24147e+08
3.875e-05,4.20073e+08
3.925e-05,4.15539e+08
3.975e-05,4.10532e+08
4.025e-05,4.05026e+08
4.075e-05,3.99002e+08
4.125e-05,3.92444e+08
4.175e-05,3.85343e+08
4.225e-05,3.77684e+08
4.275e-05,3.69457e+08
4.325e-05,3.60647e+08
4.375e-05,3.51266e+08
4.425e-05,3.41311e+08
4.475e-05,3.30783e+08
4.525e-05,3.19712e+08
4.575e-05,3.08137e+08
4.625e-05,2.96129e+08
4.675e-05,2.83803e+08
4.725e-05,2.71263e+08
4.775e-05,2.58643e+08
4.825e-05,2.46108e+08
4.875e-05,2.33791e+08
4.925e-05,2.21812e+08
4.975e-05,2.10265e+08
5.025e-05,1.99207e+08
5.075e-05,1.88679e+08
5.125e-05,1.787e+08
5.175e-05,1.69263e+08
5.225e-05,1.60354e+08
5.275e-05,1.51951e+08
5.325e-05,1.44025e+08
5.375e-05,1.36551e+08
5.425e-05,1.29503e+08
5.475e-05,1.22848e+08
5.525e-05,1.16563e+08
5.575e-05,1.10623e+08
5.625e-05,1.05e+08
5.675e-05,9.96745e+07
5.725e-05,9.46279e+07
5.775e-05,8.98406e+07
5.825e-05,8.5297e+07
5.875e-05,8.09811e+07
5.925e-05,7.68775e+07
5.975e-05,7.29746e+07
6.025e-05,6.92609e+07
6.075e-05,6.57248e+07
6.125e-05,6.23558e+07
6.175e-05,5.91445e+07
6.225e-05,5.60827e+07
6.275e-05,5.31623e+07
6.325e-05,5.03756e+07
6.375e-05,4.77156e+07
6.425e-05,4.51763e+07
6.475e-05,4.27519e+07
6.525e-05,4.04368e+07
6.575e-05,3.82253e+07
6.625e-05,3.61125e+07
6.675e-05,3.40941e+07
6.725e-05,3.21659e+07
6.775e-05,3.03236e+07
6.825e-05,2.85632e+07
6.875e-05,2.68816e+07
6.925e-05,2.52752e+07
6.975e-05,2.37409e+07
7.025e-05,2.22757e+07
7.075e-05,2.08767e+07
7.125e-05,1.9541e+07
7.175e-05,1.82665e+07
7.225e-05,1.70505e+07
7.275e-05,1.58905e+07
7.325e-05,1.47845e+07
7.375e-05,1.37304e+07
7.425e-05,1.27261e+07
7.475e-05,1.17696e+07
7.525e-05,1.08591e+07
7.575e-05,9.99301e+06
7.625e-05,9.16956e+06
7.675e-05,8.38713e+06
7.725e-05,7.64422e+06
7.775e-05,6.93935e+06
7.825e-05,6.27142e+06
7.875e-05,5.63898e+06
7.925e-05,5.04108e+06
7.975e-05,4.47641e+06
8.025e-05,3.94433e+06
8.075e-05,3.44368e+06
8.125e-05,2.98682e+06
8.175e-05,2.5909e+06
8.225e-05,2.26059e+06
8.275e-05,1.99102e+06
8.325e-05,1.77345e+06
8.375e-05,1.59335e+06
8.425e-05,1.45289e+06
8.475e-05,1.3294e+06
8.525e-05,1.23478e+06
8.575e-05,1.193e+06
8.625e-05,1.12442e+06
8.675e-05,1.15257e+06
8.725e-05,1.00538e+06
8.775e-05,732857
8.825e-05,647713
8.875e-05,490589
8.925e-05,384441
8.975e-05,282880
9.025e-05,193589
9.075e-05,130466
9.125e-05,75311.1
9.175e-05,39762.8
9.225e-05,14092.9
9.275e-05,5000
9.325e-05,5000
9.375e-05,5000
9.425e-05,5000
9.475e-05,5000
9.525e-05,5000
9.575e-05,5000
9.625e-05,5000
9.675e-05,5000
9.725e-05,5000
9.775e-05,5000
9.825e-05,5000
9.875e-05,5000
9.925e-05,5000
9.975e-05,5000
0.00010025,5000
0.00010075,5000
0.00010125,5000
0.00010175,5000
0.00010225,5000
0.00010275,5000
0.00010325,5000
0.00010375,5000
0.00010425,5000
0.00010475,5000
0.00010525,5000
0.00010575,5000
0.00010625,5000
0.00010675,5000
0.00010725,5000
0.00010775,5000
0.00010825,5000
0.00010875,5000
0.00010925,5000
0.00010975,5000
0.00011025,5000
0.00011075,5000
0.00011125,5000
0.00011175,5000
0.00011225,5000
0.00011275,5000
0.00011325,5000
0.00011375,5000
0.00011425,5000
0.00011475,5000
0.00011525,5000
0.00011575,5000
0.00011625,5000
0.00011675,5000
0.00011725,5000
0.00011775,5000
0.00011825,5000
0.00011875,5000
0.00011925,5000
0.00011975,5000
0.00012025,5000
0.00012075,5000
0.00012125,5000
0.00012175,5000
0.00012225,5000
0.00012275,5000
0.00012325,5000
0.00012375,5000
0.00012425,5000
0.00012475,5000
0.00012525,5000
0.00012575,5000
0.00012625,5000
0.00012675,5000
0.00012725,5000
0.00012775,5000
0.00012825,5000
0.00012875,5000
0.00012925,5000
0.00012975,5000
0.00013025,5000
0.00013075,5000
0.00013125,5000
0.00013175,5000
0.00013225,5000
0.00013275,5000
0.00013325,5000
0.00013375,5000
0.00013425,5000
0.00013475,5000
0.00013525,5000
0.00013575,5000
0.00013625,5000
0.00013675,5000
0.00013725,5000
0.00013775,5000
0.00013825,5000
0.00013875,5000
0.00013925,5000
0.00013975,5000
0.00014025,5000
0.00014075,5000
0.00014125,5000
0.00014175,5000
0.00014225,5000
0.00014275,5000
0.00014325,5000
0.00014375,5000
0.00014425,5000
0.00014475,5000
0.00014525,5000
0.00014575,5000
0.00014625,5000
0.00014675,5000
0.00014725,5000
0.00014775,5000
0.00014825,5000
0.00014875,5000
0.00014925,5000
0.00014975,5000
0.00015025,5000
0.00015075,5000
0.00015125,5000
0.00015175,5000
0.00015225,5000
0.00015275,5000
0.00015325,5000
0.00015375,5000
0.00015425,5000
0.00015475,5000
0.00015525,5000
0.00015575,5000
0.00015625,5000
0.00015675,5000
0.00015725,5000
0.00015775,5000
0.00015825,5000
0.00015875,5000
0.00015925,5000
0.00015975,5000
0.00016025,5000
0.00016075,5000
0.00016125,5000
0.00016175,5000
0.00016225,5000
0.00016275,5000
0.00016325,5000
0.00016375,5000
0.00016425,5000
0.00016475,5000
0.00016525,5000
0.00016575,5000
0.00016625,5000
0.00016675,5000
0.00016725,5000
0.00016775,5000
0.00016825,5000
0.00016875,5000
0.00016925,5000
0.00016975,5000
0.00017025,5000
0.00017075,5000
0.00017125,5000
0.00017175,5000
0.00017225,5000
0.00017275,5000
0.00017325,5000
0.00017375,5000
0.00017425,5000
0.00017475,5000
0.00017525,5000
0.00017575,5000
0.00017625,5000
0.00017675,5000
0.00017725,5000
0.00017775,5000
0.00017825,5000
0.00017875,5000
0.00017925,5000
0.00017975,5000
0.00018025,5000
0.00018075,5000
0.00018125,5000
0.00018175,5000
0.00018225,5000
0.00018275,5000
0.00018325,5000
0.00018375,5000
0.00018425,5000
0.00018475,5000
0.00018525,5000
0.00018575,5000
0.00018625,5000
0.00018675,5000
0.00018725,5000
0.00018775,5000
0.00018825,5000
0.00018875,5000
0.00018925,5000
0.00018975,5000
0.00019025,5000
0.00019075,5000
0.00019125,5000
0.00019175,5000
0.00019225,5000
0.00019275,5000
0.00019325,5000
0.00019375,5000
0.00019425,5000
0.00019475,5000
0.00019525,5000
0.00019575,5000
0.00019625,5000
0.00019675,5000
0.00019725,5000
0.00019775,5000
0.00019825,5000
0.00019875,5000
0.00019925,5000
0.00019975,5000
0.00020025,5000
0.00020075,5000
0.00020125,5000
0.00020175,5000
0.00020225,5000
0.00020275,5000
0.00020325,5000
0.00020375,5000
0.00020425,5000
0.00020475,5000
0.00020525,5000
0.00020575,5000
0.00020625,5000
0.00020675,5000
0.00020725,5000
0.00020775,5000
0.00020825,5000
0.00020875,5000
0.00020925,5000
0.00020975,5000
0.00021025,5000
0.00021075,5000
0.00021125,5000
0.00021175,5000
0.00021225,5000
0.00021275,5000
0.00021325,5000
0.00021375,5000
0.00021425,5000
0.00021475,5000
0.00021525,5000
0.00021575,5000
0.00021625,5000
0.00021675,5000
0.00021725,5000
0.00021775,5000
0.00021825,5000
0.00021875,5000
0.00021925,5000
0.00021975,5000
0.00022025,5000
0.00022075,5000
0.00022125,5000
0.00022175,5000
0.00022225,5000
0.00022275,5000
0.00022325,5000
0.00022375,5000
0.00022425,5000
0.00022475,5000
0.00022525,5000
0.00022575,5000
0.00022625,5000
0.00022675,5000
0.00022725,5000
0.00022775,5000
0.00022825,5000
0.00022875,5000
0.00022925,5000
0.00022975,5000
0.00023025,5000
0.00023075,5000
0.00023125,5000
0.00023175,5000
0.00023225,5000
0.00023275,5000
0.00023325,5000
0.00023375,5000
0.00023425,5000
0.00023475,5000
0.00023525,5000
0.00023575,5000
0.00023625,5000
0.00023675,5000
0.00023725,5000
0.00023775,5000
0.00023825,5000
0.00023875,5000
0.00023925,5000
0.00023975,5000
0.00024025,5000
0.00024075,5000
0.00024125,5000
0.00024175,5000
0.00024225,5000
0.00024275,5000
0.00024325,5000
0.00024375,5000
0.00024425,5000
0.00024475,5000
0.00024525,5000
0.00024575,5000
0.00024625,5000
0.00024675,5000
0.00024725,5000
0.00024775,5000
0.00024825,5000
0.00024875,5000
0.00024925,5000
0.00024975,5000
0.000250252,5000
0.000250759,5000
0.000251276,5000
0.000251801,5000
0.000252336,5000
0.00025288,5000
0.000253434,5000
0.000253998,5000
0.000254571,5000
0.000255155,5000
0.000255749,5000
0.000256353,5000
0.000256968,5000
0.000257593,5000
0.00025823,5000
0.000258878,5000
0.000259537,5000
0.000260208,5000
0.000260891,5000
0.000261585,5000
0.000262292,5000
0.000263011,5000
0.000263743,5000
0.000264488,5000
0.000265246,5000
0.000266017,5000
0.000266802,5000
0.000267601,5000
0.000268413,5000
0.00026924,5000
0.000270081,5000
0.000270938,5000
0.000271809,5000
0.000272696,5000
0.000273598,5000
0.000274516,5000
0.00027545,5000
0.000276401,5000
0.000277368,5000
0.000278352,5000
0.000279354,5000
0.000280373,5000
0.00028141,5000
0.000282466,5000
0.00028354,5000
0.000284633,5000
0.000285745,5000
0.000286876,5000
0.000288028,5000
0.0002892,5000
0.000290392,5000
0.000291605,5000
0.00029284,5000
0.000294096,5000
0.000295375,5000
0.000296676,5000
0.000297999,5000
0.000299347,5000
0.000300717,5000
0.000302112,5000
0.000303531,5000
0.000304976,5000
0.000306446,5000
0.000307941,5000
0.000309463,5000
0.000311012,5000
0.000312587,5000
0.000314191,5000
0.000315823,5000
0.000317483,5000
0.000319173,5000
0.000320892,5000
0.000322642,5000
0.000324422,5000
0.000326234,5000
0.000328077,5000
0.000329953,5000
0.000331862,5000
0.000333804,5000
0.000335781,5000
0.000337792,5000
0.000339839,5000
0.000341921,5000
0.000344041,5000
0.000346197,5000
0.000348392,5000
0.000350625,5000
0.000352897,5000
0.000355209,5000
0.000357562,5000
0.000359956,5000
0.000362393,5000
0.000364872,5000
0.000367395,5000
0.000369962,5000
0.000372574,5000
0.000375232,5000
0.000377937,5000
0.00038069,5000
0.000383491,5000
0.000386341,5000
0.000389241,5000
0.000392192,5000
0.000395195,5000
0.000398251,5000
0.000401361,5000
0.000404525,5000
0.000407745,5000
0.000411022,5000
0.000414356,5000
0.000417749,5000
0.000421201,5000
0.000424714,5000
0.000428289,5000
0.000431927,5000
0.000435629,5000
0.000439396,5000
0.000443229,5000
0.000447129,5000
0.000451098,5000
0.000455137,5000
0.000459246,5000
0.000463429,5000
0.000467684,5000
0.000472014,5000
0.000476421,5000
0.000480905,5000
0.000485468,5000
0.000490111,5000
0.000494835,5000
0.000499643,5000


==> srr2_output/h_smaller.csv <==
x_coord(m),h(m)
-0.00015451,1.06E-06
-0.00015401,1.05E-06
-0.00015351,1.04E-06
-0.00015301,1.04E-06
-0.00015251,1.03E-06
-0.00015201,1.02E-06
-0.00015151,1.02E-06
-0.00015101,1.01E-06
-0.00015051,1.01E-06
-0.00015001,9.99E-07
-0.00014951,9.93E-07
-0.00014901,9.86E-07
-0.00014851,9.80E-07
-0.00014801,9.74E-07
-0.00014751,9.68E-07
-0.00014701,9.61E-07
-0.00014651,9.55E-07
-0.00014601,9.49E-07
-0.00014551,9.43E-07
-0.00014501,9.37E-07
-0.00014451,9.31E-07
-0.00014401,9.25E-07
-0.00014351,9.19E-07
-0.00014301,9.13E-07
-0.00014251,9.07E-07
-0.00014201,9.01E-07
-0.00014151,8.95E-07
-0.00014101,8.90E-07
-0.00014051,8.84E-07
-0.00014001,8.78E-07
-0.00013951,8.72E-07
-0.00013901,8.67E-07
-0.00013851,8.61E-07
-0.00013801,8.55E-07
-0.00013751,8.50E-07
-0.00013701,8.44E-07
-0.00013651,8.39E-07
-0.00013601,8.33E-07
-0.00013551,8.28E-07
-0.00013501,8.22E-07
-0.00013451,8.17E-07
-0.00013401,8.11E-07
-0.00013351,8.06E-07
-0.00013301,8.01E-07
-0.00013251,7.95E-07
-0.00013201,7.90E-07
-0.00013151,7.85E-07
-0.00013101,7.79E-07
-0.00013051,7.74E-07
-0.00013001,7.69E-07
-0.00012951,7.64E-07
-0.00012901,7.59E-07
-0.00012851,7.54E-07
-0.00012801,7.49E-07
-0.00012751,7.44E-07
-0.00012701,7.39E-07
-0.00012651,7.34E-07
-0.00012601,7.29E-07
-0.00012551,7.24E-07
-0.00012501,7.19E-07
-0.00012451,7.15E-07
-0.00012401,7.10E-07
-0.00012351,7.05E-07
-0.00012301,7.00E-07
-0.00012251,6.96E-07
-0.00012201,6.91E-07
-0.00012151,6.86E-07
-0.00012101,6.82E-07
-0.00012051,6.77E-07
-0.00012001,6.73E-07
-0.00011951,6.68E-07
-0.00011901,6.64E-07
-0.00011851,6.59E-07
-0.00011801,6.55E-07
-0.00011751,6.50E-07
-0.00011701,6.46E-07
-0.00011651,6.42E-07
-0.000116009,6.38E-07
-0.000115509,6.33E-07
-0.000115009,6.29E-07
-0.000114509,6.25E-07
-0.000114009,6.21E-07
-0.000113509,6.17E-07
-0.000113009,6.13E-07
-0.000112509,6.09E-07
-0.000112009,6.04E-07
-0.000111509,6.00E-07
-0.000111009,5.97E-07
-0.000110509,5.93E-07
-0.000110009,5.89E-07
-0.000109509,5.85E-07
-0.000109009,5.81E-07
-0.000108509,5.77E-07
-0.000108009,5.73E-07
-0.000107509,5.70E-07
-0.000107009,5.66E-07
-0.000106509,5.62E-07
-0.000106009,5.59E-07
-0.000105509,5.55E-07
-0.000105009,5.52E-07
-0.000104509,5.48E-07
-0.000104009,5.45E-07
-0.000103509,5.41E-07
-0.000103009,5.38E-07
-0.000102509,5.34E-07
-0.000102009,5.31E-07
-0.000101509,5.28E-07
-0.000101009,5.24E-07
-0.000100509,5.21E-07
-0.000100009,5.18E-07
-9.95E-05,5.15E-07
-9.90E-05,5.11E-07
-9.85E-05,5.08E-07
-9.80E-05,5.05E-07
-9.75E-05,5.02E-07
-9.70E-05,4.99E-07
-9.65E-05,4.96E-07
-9.60E-05,4.93E-07
-9.55E-05,4.90E-07
-9.50E-05,4.87E-07
-9.45E-05,4.84E-07
-9.40E-05,4.81E-07
-9.35E-05,4.79E-07
-9.30E-05,4.76E-07
-9.25E-05,4.73E-07
-9.20E-05,4.70E-07
-9.15E-05,4.68E-07
-9.10E-05,4.65E-07
-9.05E-05,4.63E-07
-9.00E-05,4.60E-07
-8.95E-05,4.57E-07
-8.90E-05,4.55E-07
-8.85E-05,4.52E-07
-8.80E-05,4.50E-07
-8.75E-05,4.48E-07
-8.70E-05,4.45E-07
-8.65E-05,4.43E-07
-8.60E-05,4.41E-07
-8.55E-05,4.38E-07
-8.50E-05,4.36E-07
-8.45E-05,4.34E-07
-8.40E-05,4.32E-07
-8.35E-05,4.29E-07
-8.30E-05,4.27E-07
-8.25E-05,4.25E-07
-8.20E-05,4.23E-07
-8.15E-05,4.21E-07
-8.10E-05,4.19E-07
-8.05E-05,4.17E-07
-8.00E-05,4.15E-07
-7.95E-05,4.13E-07
-7.90E-05,4.11E-07
-7.85E-05,4.10E-07
-7.80E-05,4.08E-07
-7.75E-05,4.06E-07
-7.70E-05,4.04E-07
-7.65E-05,4.03E-07
-7.60E-05,4.01E-07
-7.55E-05,3.99E-07
-7.50E-05,3.98E-07
-7.45E-05,3.96E-07
-7.40E-05,3.94E-07
-7.35E-05,3.93E-07
-7.30E-05,3.91E-07
-7.25E-05,3.90E-07
-7.20E-05,3.89E-07
-7.15E-05,3.87E-07
-7.10E-05,3.86E-07
-7.05E-05,3.84E-07
-7.00E-05,3.83E-07
-6.95E-05,3.82E-07
-6.90E-05,3.80E-07
-6.85E-05,3.79E-07
-6.80E-05,3.78E-07
-6.75E-05,3.77E-07
-6.70E-05,3.76E-07
-6.65E-05,3.74E-07
-6.60E-05,3.73E-07
-6.55E-05,3.72E-07
-6.50E-05,3.71E-07
-6.45E-05,3.70E-07
-6.40E-05,3.69E-07
-6.35E-05,3.68E-07
-6.30E-05,3.67E-07
-6.25E-05,3.66E-07
-6.20E-05,3.65E-07
-6.15E-05,3.64E-07
-6.10E-05,3.63E-07
-6.05E-05,3.62E-07
-6.00E-05,3.61E-07
-5.95E-05,3.61E-07
-5.90E-05,3.60E-07
-5.85E-05,3.59E-07
-5.80E-05,3.58E-07
-5.75E-05,3.57E-07
-5.70E-05,3.57E-07
-5.65E-05,3.56E-07
-5.60E-05,3.55E-07
-5.55E-05,3.54E-07
-5.50E-05,3.54E-07
-5.45E-05,3.53E-07
-5.40E-05,3.52E-07
-5.35E-05,3.52E-07
-5.30E-05,3.51E-07
-5.25E-05,3.50E-07
-5.20E-05,3.50E-07
-5.15E-05,3.49E-07
-5.10E-05,3.48E-07
-5.05E-05,3.48E-07
-5.00E-05,3.47E-07
-4.95E-05,3.47E-07
-4.90E-05,3.46E-07
-4.85E-05,3.46E-07
-4.80E-05,3.45E-07
-4.75E-05,3.45E-07
-4.70E-05,3.44E-07
-4.65E-05,3.44E-07
-4.60E-05,3.43E-07
-4.55E-05,3.43E-07
-4.50E-05,3.42E-07
-4.45E-05,3.42E-07
-4.40E-05,3.41E-07
-4.35E-05,3.41E-07
-4.30E-05,3.40E-07
-4.25E-05,3.40E-07
-4.20E-05,3.40E-07
-4.15E-05,3.39E-07
-4.10E-05,3.39E-07
-4.05E-05,3.38E-07
-4.00E-05,3.38E-07
-3.95E-05,3.38E-07
-3.90E-05,3.37E-07
-3.85E-05,3.37E-07
-3.80E-05,3.36E-07
-3.75E-05,3.36E-07
-3.70E-05,3.36E-07
-3.65E-05,3.35E-07
-3.60E-05,3.35E-07
-3.55E-05,3.35E-07
-3.50E-05,3.34E-07
-3.45E-05,3.34E-07
-3.40E-05,3.34E-07
-3.35E-05,3.34E-07
-3.30E-05,3.33E-07
-3.25E-05,3.33E-07
-3.20E-05,3.33E-07
-3.15E-05,3.32E-07
-3.10E-05,3.32E-07
-3.05E-05,3.32E-07
-3.00E-05,3.32E-07
-2.95E-05,3.31E-07
-2.90E-05,3.31E-07
-2.85E-05,3.31E-07
-2.80E-05,3.31E-07
-2.75E-05,3.30E-07
-2.70E-05,3.30E-07
-2.65E-05,3.30E-07
-2.60E-05,3.30E-07
-2.55E-05,3.29E-07
-2.50E-05,3.29E-07
-2.45E-05,3.29E-07
-2.40E-05,3.29E-07
-2.35E-05,3.29E-07
-2.30E-05,3.28E-07
-2.25E-05,3.28E-07
-2.20E-05,3.28E-07
-2.15E-05,3.28E-07
-2.10E-05,3.28E-07
-2.05E-05,3.28E-07
-2.00E-05,3.27E-07
-1.95E-05,3.27E-07
-1.90E-05,3.27E-07
-1.85E-05,3.27E-07
-1.80E-05,3.27E-07
-1.75E-05,3.27E-07
-1.70E-05,3.26E-07
-1.65E-05,3.26E-07
-1.60E-05,3.26E-07
-1.55E-05,3.26E-07
-1.50E-05,3.26E-07
-1.45E-05,3.26E-07
-1.40E-05,3.26E-07
-1.35E-05,3.25E-07
-1.30E-05,3.25E-07
-1.25E-05,3.25E-07
-1.20E-05,3.25E-07
-1.15E-05,3.25E-07
-1.10E-05,3.25E-07
-1.05E-05,3.25E-07
-1.00E-05,3.25E-07
-9.50E-06,3.25E-07
-9.00E-06,3.24E-07
-8.50E-06,3.24E-07
-8.00E-06,3.24E-07
-7.50E-06,3.24E-07
-7.00E-06,3.24E-07
-6.50E-06,3.24E-07
-6.00E-06,3.24E-07
-5.50E-06,3.24E-07
-5.00E-06,3.24E-07
-4.50E-06,3.24E-07
-4.00E-06,3.24E-07
-3.50E-06,3.24E-07
-3.00E-06,3.24E-07
-2.50E-06,3.24E-07
-2.00E-06,3.23E-07
-1.50E-06,3.23E-07
-1.00E-06,3.23E-07
-5.00E-07,3.23E-07
4.88E-18,3.23E-07
5.00E-07,3.23E-07
1.00E-06,3.23E-07
1.50E-06,3.23E-07
2.00E-06,3.23E-07
2.50E-06,3.23E-07
3.00E-06,3.23E-07
3.50E-06,3.23E-07
4.00E-06,3.23E-07
4.50E-06,3.23E-07
5.00E-06,3.23E-07
5.50E-06,3.23E-07
6.00E-06,3.23E-07
6.50E-06,3.23E-07
7.00E-06,3.23E-07
7.50E-06,3.23E-07
8.00E-06,3.23E-07
8.50E-06,3.23E-07
9.00E-06,3.23E-07
9.50E-06,3.23E-07
1.00E-05,3.23E-07
1.05E-05,3.23E-07
1.10E-05,3.23E-07
1.15E-05,3.23E-07
1.20E-05,3.23E-07
1.25E-05,3.23E-07
1.30E-05,3.23E-07
1.35E-05,3.23E-07
1.40E-05,3.22E-07
1.45E-05,3.22E-07
1.50E-05,3.22E-07
1.55E-05,3.22E-07
1.60E-05,3.22E-07
1.65E-05,3.22E-07
1.70E-05,3.22E-07
1.75E-05,3.22E-07
1.80E-05,3.22E-07
1.85E-05,3.22E-07
1.90E-05,3.22E-07
1.95E-05,3.22E-07
2.00E-05,3.22E-07
2.05E-05,3.21E-07
2.10E-05,3.21E-07
2.15E-05,3.21E-07
2.20E-05,3.21E-07
2.25E-05,3.21E-07
2.30E-05,3.21E-07
2.35E-05,3.20E-07
2.40E-05,3.20E-07
2.45E-05,3.20E-07
2.50E-05,3.20E-07
2.55E-05,3.19E-07
2.60E-05,3.19E-07
2.65E-05,3.19E-07
2.70E-05,3.18E-07
2.75E-05,3.18E-07
2.80E-05,3.18E-07
2.85E-05,3.17E-07
2.90E-05,3.17E-07
2.95E-05,3.16E-07
3.00E-05,3.16E-07
3.05E-05,3.15E-07
3.10E-05,3.15E-07
3.15E-05,3.14E-07
3.20E-05,3.14E-07
3.25E-05,3.13E-07
3.30E-05,3.12E-07
3.35E-05,3.12E-07
3.40E-05,3.11E-07
3.45E-05,3.10E-07
3.50E-05,3.09E-07
3.55E-05,3.09E-07
3.60E-05,3.08E-07
3.65E-05,3.07E-07
3.70E-05,3.06E-07
3.75E-05,3.05E-07
3.80E-05,3.04E-07
3.85E-05,3.03E-07
3.90E-05,3.02E-07
3.95E-05,3.01E-07
4.00E-05,2.99E-07
4.05E-05,2.98E-07
4.10E-05,2.97E-07
4.15E-05,2.96E-07
4.20E-05,2.95E-07
4.25E-05,2.93E-07
4.30E-05,2.92E-07
4.35E-05,2.91E-07
4.40E-05,2.89E-07
4.45E-05,2.88E-07
4.50E-05,2.87E-07
4.55E-05,2.85E-07
4.60E-05,2.84E-07
4.65E-05,2.82E-07
4.70E-05,2.81E-07
4.75E-05,2.80E-07
4.80E-05,2.78E-07
4.85E-05,2.77E-07
4.90E-05,2.75E-07
4.95E-05,2.74E-07
5.00E-05,2.73E-07
5.05E-05,2.72E-07
5.10E-05,2.70E-07
5.15E-05,2.69E-07
5.20E-05,2.68E-07
5.25E-05,2.67E-07
5.30E-05,2.66E-07
5.35E-05,2.65E-07
5.40E-05,2.64E-07
5.45E-05,2.63E-07
5.50E-05,2.62E-07
5.55E-05,2.62E-07
5.60E-05,2.61E-07
5.65E-05,2.61E-07
5.70E-05,2.60E-07
5.75E-05,2.60E-07
5.80E-05,2.59E-07
5.85E-05,2.59E-07
5.90E-05,2.59E-07
5.95E-05,2.58E-07
6.00E-05,2.58E-07
6.05E-05,2.58E-07
6.10E-05,2.58E-07
6.15E-05,2.58E-07
6.20E-05,2.58E-07
6.25E-05,2.58E-07
6.30E-05,2.59E-07
6.35E-05,2.59E-07
6.40E-05,2.59E-07
6.45E-05,2.60E-07
6.50E-05,2.60E-07
6.55E-05,2.61E-07
6.60E-05,2.61E-07
6.65E-05,2.62E-07
6.70E-05,2.63E-07
6.75E-05,2.63E-07
6.80E-05,2.64E-07
6.85E-05,2.65E-07
6.90E-05,2.66E-07
6.95E-05,2.67E-07
7.00E-05,2.68E-07
7.05E-05,2.69E-07
7.10E-05,2.70E-07
7.15E-05,2.71E-07
7.20E-05,2.73E-07
7.25E-05,2.74E-07
7.30E-05,2.75E-07
7.35E-05,2.77E-07
7.40E-05,2.78E-07
7.45E-05,2.80E-07
7.50E-05,2.82E-07
7.55E-05,2.83E-07
7.60E-05,2.85E-07
7.65E-05,2.87E-07
7.70E-05,2.88E-07
7.75E-05,2.90E-07
7.80E-05,2.92E-07
7.85E-05,2.94E-07
7.90E-05,2.96E-07
7.95E-05,2.98E-07
8.00E-05,3.00E-07
8.05E-05,3.02E-07
8.10E-05,3.04E-07
8.15E-05,3.06E-07
8.20E-05,3.09E-07
8.25E-05,3.11E-07
8.30E-05,3.13E-07
8.35E-05,3.16E-07
8.40E-05,3.18E-07
8.45E-05,3.20E-07
8.50E-05,3.23E-07
8.55E-05,3.25E-07
8.60E-05,3.28E-07
8.65E-05,3.30E-07
8.70E-05,3.33E-07
8.75E-05,3.36E-07
8.80E-05,3.38E-07
8.85E-05,3.41E-07
8.90E-05,3.44E-07
8.95E-05,3.47E-07
9.00E-05,3.50E-07
9.05E-05,3.52E-07
9.10E-05,3.55E-07
9.15E-05,3.58E-07
9.20E-05,3.61E-07
9.25E-05,3.64E-07
9.30E-05,3.67E-07
9.35E-05,3.70E-07
9.40E-05,3.74E-07
9.45E-05,3.77E-07
9.50E-05,3.80E-07
9.55E-05,3.83E-07
9.60E-05,3.87E-07
9.65E-05,3.90E-07
9.70E-05,3.93E-07
9.75E-05,3.97E-07
9.80E-05,4.00E-07
9.85E-05,4.03E-07
9.90E-05,4.07E-07
9.95E-05,4.10E-07
0.000100009,4.14E-07
0.000100509,4.18E-07
0.000101009,4.21E-07
0.000101509,4.25E-07
0.000102009,4.28E-07
0.000102509,4.32E-07
0.000103009,4.36E-07
0.000103509,4.40E-07
0.000104009,4.44E-07
0.000104509,4.47E-07
0.000105009,4.51E-07
0.000105509,4.55E-07
0.000106009,4.59E-07
0.000106509,4.63E-07
0.000107009,4.67E-07
0.000107509,4.71E-07
0.000108009,4.75E-07
0.000108509,4.79E-07
0.000109009,4.83E-07
0.000109509,4.88E-07
0.000110009,4.92E-07
0.000110509,4.96E-07
0.000111009,5.00E-07
0.000111509,5.05E-07
0.000112009,5.09E-07
0.000112509,5.13E-07
0.000113009,5.18E-07
0.000113509,5.22E-07
0.000114009,5.27E-07
0.000114509,5.31E-07
0.000115009,5.36E-07
0.000115509,5.40E-07
0.000116009,5.45E-07
0.00011651,5.49E-07
0.00011701,5.54E-07
0.00011751,5.59E-07
0.00011801,5.63E-07
0.00011851,5.68E-07
0.00011901,5.73E-07
0.00011951,5.78E-07
0.00012001,5.82E-07
0.00012051,5.87E-07
0.00012101,5.92E-07
0.00012151,5.97E-07
0.00012201,6.02E-07
0.00012251,6.07E-07
0.00012301,6.12E-07
0.00012351,6.17E-07
0.00012401,6.22E-07
0.00012451,6.27E-07
0.00012501,6.32E-07
0.00012551,6.37E-07
0.00012601,6.43E-07
0.00012651,6.48E-07
0.00012701,6.53E-07
0.00012751,6.58E-07
0.00012801,6.64E-07
0.00012851,6.69E-07
0.00012901,6.74E-07
0.00012951,6.80E-07
0.00013001,6.85E-07
0.00013051,6.91E-07
0.00013101,6.96E-07
0.00013151,7.02E-07
0.00013201,7.07E-07
0.00013251,7.13E-07
0.00013301,7.18E-07
0.00013351,7.24E-07
0.00013401,7.30E-07
0.00013451,7.35E-07
0.00013501,7.41E-07
0.00013551,7.47E-07
0.00013601,7.52E-07
0.00013651,7.58E-07
0.00013701,7.64E-07
0.00013751,7.70E-07
0.00013801,7.76E-07
0.00013851,7.82E-07
0.00013901,7.88E-07
0.00013951,7.94E-07
0.00014001,8.00E-07
0.00014051,8.06E-07
0.00014101,8.12E-07
0.00014151,8.18E-07
0.00014201,8.24E-07
0.00014251,8.30E-07
0.00014301,8.36E-07
0.00014351,8.42E-07
0.00014401,8.49E-07
0.00014451,8.55E-07
0.00014501,8.61E-07
0.00014551,8.67E-07
0.00014601,8.74E-07
0.00014651,8.80E-07
0.00014701,8.87E-07
0.00014751,8.93E-07
0.00014801,8.99E-07
0.00014851,9.06E-07
0.00014901,9.12E-07
0.00014951,9.19E-07
0.00015001,9.26E-07
0.00015051,9.32E-07
0.00015101,9.39E-07
0.00015151,9.45E-07
0.00015201,9.52E-07
0.00015251,9.59E-07
0.00015301,9.66E-07
0.00015351,9.72E-07
0.00015401,9.79E-07
0.00015451,9.86E-07
0.00015501,9.93E-07
0.00015551,1.00E-06
0.00015601,1.01E-06
0.00015651,1.01E-06
0.00015701,1.02E-06
0.00015751,1.03E-06
0.00015801,1.03E-06
0.00015851,1.04E-06
0.00015901,1.05E-06
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> srr2_output/pressure_plate_output.csv <==
x_coord(m),pressure(Pa)
-0.000499643,603858
-0.000494835,619258
-0.000490111,634994
-0.000485468,651071
-0.000480905,667489
-0.000476421,684251
-0.000472014,701360
-0.000467684,718817
-0.000463429,736624
-0.000459246,754783
-0.000455137,773295
-0.000451098,792161
-0.000447129,811383
-0.000443229,830961
-0.000439396,850896
-0.000435629,871189
-0.000431927,891839
-0.000428289,912848
-0.000424714,934215
-0.000421201,955940
-0.000417749,978023
-0.000414356,1.00046e+06
-0.000411022,1.02326e+06
-0.000407745,1.04641e+06
-0.000404525,1.06991e+06
-0.000401361,1.09377e+06
-0.000398251,1.11797e+06
-0.000395195,1.14253e+06
-0.000392192,1.16743e+06
-0.000389241,1.19267e+06
-0.000386341,1.21826e+06
-0.000383491,1.24418e+06
-0.00038069,1.27043e+06
-0.000377937,1.29702e+06
-0.000375232,1.32393e+06
-0.000372574,1.35116e+06
-0.000369962,1.37872e+06
-0.000367395,1.40658e+06
-0.000364872,1.43476e+06
-0.000362393,1.46324e+06
-0.000359956,1.49202e+06
-0.000357562,1.52109e+06
-0.000355209,1.55045e+06
-0.000352897,1.58009e+06
-0.000350625,1.61001e+06
-0.000348392,1.64021e+06
-0.000346197,1.67066e+06
-0.000344041,1.70138e+06
-0.000341921,1.73234e+06
-0.000339839,1.76355e+06
-0.000337792,1.795e+06
-0.000335781,1.82668e+06
-0.000333804,1.85859e+06
-0.000331862,1.89071e+06
-0.000329953,1.92305e+06
-0.000328077,1.95558e+06
-0.000326234,1.98831e+06
-0.000324422,2.02123e+06
-0.000322642,2.05432e+06
-0.000320892,2.08759e+06
-0.000319173,2.12102e+06
-0.000317483,2.15461e+06
-0.000315823,2.18834e+06
-0.000314191,2.22222e+06
-0.000312587,2.25622e+06
-0.000311012,2.29035e+06
-0.000309463,2.32459e+06
-0.000307941,2.35894e+06
-0.000306446,2.39338e+06
-0.000304976,2.42792e+06
-0.000303531,2.46254e+06
-0.000302112,2.49723e+06
-0.000300717,2.53198e+06
-0.000299347,2.56679e+06
-0.000297999,2.60165e+06
-0.000296676,2.63655e+06
-0.000295375,2.67148e+06
-0.000294096,2.70643e+06
-0.00029284,2.7414e+06
-0.000291605,2.77638e+06
-0.000290392,2.81135e+06
-0.0002892,2.84632e+06
-0.000288028,2.88127e+06
-0.000286876,2.9162e+06
-0.000285745,2.95109e+06
-0.000284633,2.98594e+06
-0.00028354,3.02075e+06
-0.000282466,3.0555e+06
-0.00028141,3.09019e+06
-0.000280373,3.12481e+06
-0.000279354,3.15936e+06
-0.000278352,3.19382e+06
-0.000277368,3.22819e+06
-0.000276401,3.26246e+06
-0.00027545,3.29663e+06
-0.000274516,3.33069e+06
-0.000273598,3.36464e+06
-0.000272696,3.39846e+06
-0.000271809,3.43216e+06
-0.000270938,3.46572e+06
-0.000270081,3.49914e+06
-0.00026924,3.53241e+06
-0.000268413,3.56553e+06
-0.000267601,3.5985e+06
-0.000266802,3.6313e+06
-0.000266017,3.66394e+06
-0.000265246,3.69641e+06
-0.000264488,3.7287e+06
-0.000263743,3.76081e+06
-0.000263011,3.79273e+06
-0.000262292,3.82447e+06
-0.000261585,3.85601e+06
-0.000260891,3.88735e+06
-0.000260208,3.91849e+06
-0.000259537,3.94943e+06
-0.000258878,3.98015e+06
-0.00025823,4.01067e+06
-0.000257593,4.04097e+06
-0.000256968,4.07105e+06
-0.000256353,4.10091e+06
-0.000255749,4.13054e+06
-0.000255155,4.15995e+06
-0.000254571,4.18913e+06
-0.000253998,4.21808e+06
-0.000253434,4.24679e+06
-0.00025288,4.27527e+06
-0.000252336,4.30351e+06
-0.000251801,4.33151e+06
-0.000251276,4.35927e+06
-0.000250759,4.38678e+06
-0.000250252,4.41405e+06
-0.00024975,4.44123e+06
-0.00024925,4.46854e+06
-0.00024875,4.49608e+06
-0.00024825,4.52385e+06
-0.00024775,4.55185e+06
-0.00024725,4.5801e+06
-0.00024675,4.60858e+06
-0.00024625,4.6373e+06
-0.00024575,4.66626e+06
-0.00024525,4.69547e+06
-0.00024475,4.72494e+06
-0.00024425,4.75465e+06
-0.00024375,4.78461e+06
-0.00024325,4.81484e+06
-0.00024275,4.84532e+06
-0.00024225,4.87607e+06
-0.00024175,4.90708e+06
-0.00024125,4.93836e+06
-0.00024075,4.96991e+06
-0.00024025,5.00174e+06
-0.00023975,5.03384e+06
-0.00023925,5.06622e+06
-0.00023875,5.09889e+06
-0.00023825,5.13184e+06
-0.00023775,5.16508e+06
-0.00023725,5.19861e+06
-0.00023675,5.23244e+06
-0.00023625,5.26657e+06
-0.00023575,5.301e+06
-0.00023525,5.33573e+06
-0.00023475,5.37078e+06
-0.00023425,5.40613e+06
-0.00023375,5.44181e+06
-0.00023325,5.4778e+06
-0.00023275,5.51411e+06
-0.00023225,5.55075e+06
-0.00023175,5.58773e+06
-0.00023125,5.62503e+06
-0.00023075,5.66267e+06
-0.00023025,5.70066e+06
-0.00022975,5.73899e+06
-0.00022925,5.77766e+06
-0.00022875,5.8167e+06
-0.00022825,5.85608e+06
-0.00022775,5.89583e+06
-0.00022725,5.93595e+06
-0.00022675,5.97643e+06
-0.00022625,6.01729e+06
-0.00022575,6.05853e+06
-0.00022525,6.10015e+06
-0.00022475,6.14215e+06
-0.00022425,6.18455e+06
-0.00022375,6.22734e+06
-0.00022325,6.27053e+06
-0.00022275,6.31413e+06
-0.00022225,6.35814e+06
-0.00022175,6.40256e+06
-0.00022125,6.4474e+06
-0.00022075,6.49267e+06
-0.00022025,6.53836e+06
-0.00021975,6.58449e+06
-0.00021925,6.63106e+06
-0.00021875,6.67808e+06
-0.00021825,6.72554e+06
-0.00021775,6.77346e+06
-0.00021725,6.82184e+06
-0.00021675,6.87069e+06
-0.00021625,6.92e+06
-0.00021575,6.9698e+06
-0.00021525,7.02008e+06
-0.00021475,7.07085e+06
-0.00021425,7.12211e+06
-0.00021375,7.17387e+06
-0.00021325,7.22614e+06
-0.00021275,7.27893e+06
-0.00021225,7.33223e+06
-0.00021175,7.38606e+06
-0.00021125,7.44042e+06
-0.00021075,7.49533e+06
-0.00021025,7.55077e+06
-0.00020975,7.60677e+06
-0.00020925,7.66333e+06
-0.00020875,7.72045e+06
-0.00020825,7.77815e+06
-0.00020775,7.83642e+06
-0.00020725,7.89529e+06
-0.00020675,7.95475e+06
-0.00020625,8.01481e+06
-0.00020575,8.07548e+06
-0.00020525,8.13676e+06
-0.00020475,8.19868e+06
-0.00020425,8.26122e+06
-0.00020375,8.32441e+06
-0.00020325,8.38824e+06
-0.00020275,8.45274e+06
-0.00020225,8.5179e+06
-0.00020175,8.58373e+06
-0.00020125,8.65025e+06
-0.00020075,8.71746e+06
-0.00020025,8.78536e+06
-0.00019975,8.85398e+06
-0.00019925,8.92332e+06
-0.00019875,8.99339e+06
-0.00019825,9.06419e+06
-0.00019775,9.13574e+06
-0.00019725,9.20805e+06
-0.00019675,9.28112e+06
-0.00019625,9.35497e+06
-0.00019575,9.42961e+06
-0.00019525,9.50505e+06
-0.00019475,9.58129e+06
-0.00019425,9.65835e+06
-0.00019375,9.73625e+06
-0.00019325,9.81498e+06
-0.00019275,9.89456e+06
-0.00019225,9.97501e+06
-0.00019175,1.00563e+07
-0.00019125,1.01385e+07
-0.00019075,1.02217e+07
-0.00019025,1.03057e+07
-0.00018975,1.03906e+07
-0.00018925,1.04765e+07
-0.00018875,1.05633e+07
-0.00018825,1.06511e+07
-0.00018775,1.07399e+07
-0.00018725,1.08296e+07
-0.00018675,1.09204e+07
-0.00018625,1.10121e+07
-0.00018575,1.11049e+07
-0.00018525,1.11988e+07
-0.00018475,1.12937e+07
-0.00018425,1.13896e+07
-0.00018375,1.14867e+07
-0.00018325,1.15848e+07
-0.00018275,1.16841e+07
-0.00018225,1.17845e+07
-0.00018175,1.18861e+07
-0.00018125,1.19888e+07
-0.00018075,1.20927e+07
-0.00018025,1.21978e+07
-0.00017975,1.23041e+07
-0.00017925,1.24116e+07
-0.00017875,1.25205e+07
-0.00017825,1.26305e+07
-0.00017775,1.27419e+07
-0.00017725,1.28545e+07
-0.00017675,1.29685e+07
-0.00017625,1.30838e+07
-0.00017575,1.32005e+07
-0.00017525,1.33186e+07
-0.00017475,1.34381e+07
-0.00017425,1.3559e+07
-0.00017375,1.36813e+07
-0.00017325,1.38051e+07
-0.00017275,1.39304e+07
-0.00017225,1.40572e+07
-0.00017175,1.41855e+07
-0.00017125,1.43154e+07
-0.00017075,1.44469e+07
-0.00017025,1.45799e+07
-0.00016975,1.47146e+07
-0.00016925,1.48509e+07
-0.00016875,1.49889e+07
-0.00016825,1.51286e+07
-0.00016775,1.527e+07
-0.00016725,1.54132e+07
-0.00016675,1.55581e+07
-0.00016625,1.57048e+07
-0.00016575,1.58534e+07
-0.00016525,1.60038e+07
-0.00016475,1.61561e+07
-0.00016425,1.63104e+07
-0.00016375,1.64665e+07
-0.00016325,1.66247e+07
-0.00016275,1.67848e+07
-0.00016225,1.6947e+07
-0.00016175,1.71112e+07
-0.00016125,1.72776e+07
-0.00016075,1.7446e+07
-0.00016025,1.76167e+07
-0.00015975,1.77895e+07
-0.00015925,1.79645e+07
-0.00015875,1.81419e+07
-0.00015825,1.83215e+07
-0.00015775,1.85035e+07
-0.00015725,1.86878e+07
-0.00015675,1.88746e+07
-0.00015625,1.90638e+07
-0.00015575,1.92555e+07
-0.00015525,1.94497e+07
-0.00015475,1.96465e+07
-0.00015425,1.98459e+07
-0.00015375,2.0048e+07
-0.00015325,2.02527e+07
-0.00015275,2.04602e+07
-0.00015225,2.06705e+07
-0.00015175,2.08836e+07
-0.00015125,2.10996e+07
-0.00015075,2.13185e+07
-0.00015025,2.15404e+07
-0.00014975,2.17653e+07
-0.00014925,2.19932e+07
-0.00014875,2.22243e+07
-0.00014825,2.24586e+07
-0.00014775,2.26961e+07
-0.00014725,2.29368e+07
-0.00014675,2.31809e+07
-0.00014625,2.34284e+07
-0.00014575,2.36793e+07
-0.00014525,2.39337e+07
-0.00014475,2.41916e+07
-0.00014425,2.44532e+07
-0.00014375,2.47184e+07
-0.00014325,2.49874e+07
-0.00014275,2.52602e+07
-0.00014225,2.55369e+07
-0.00014175,2.58175e+07
-0.00014125,2.61021e+07
-0.00014075,2.63907e+07
-0.00014025,2.66835e+07
-0.00013975,2.69805e+07
-0.00013925,2.72818e+07
-0.00013875,2.75874e+07
-0.00013825,2.78975e+07
-0.00013775,2.8212e+07
-0.00013725,2.85312e+07
-0.00013675,2.8855e+07
-0.00013625,2.91835e+07
-0.00013575,2.95169e+07
-0.00013525,2.98551e+07
-0.00013475,3.01984e+07
-0.00013425,3.05467e+07
-0.00013375,3.09002e+07
-0.00013325,3.12589e+07
-0.00013275,3.1623e+07
-0.00013225,3.19925e+07
-0.00013175,3.23676e+07
-0.00013125,3.27483e+07
-0.00013075,3.31348e+07
-0.00013025,3.3527e+07
-0.00012975,3.39253e+07
-0.00012925,3.43295e+07
-0.00012875,3.47399e+07
-0.00012825,3.51566e+07
-0.00012775,3.55796e+07
-0.00012725,3.60091e+07
-0.00012675,3.64452e+07
-0.00012625,3.68881e+07
-0.00012575,3.73378e+07
-0.00012525,3.77944e+07
-0.00012475,3.82581e+07
-0.00012425,3.8729e+07
-0.00012375,3.92073e+07
-0.00012325,3.9693e+07
-0.00012275,4.01863e+07
-0.00012225,4.06874e+07
-0.00012175,4.11964e+07
-0.00012125,4.17134e+07
-0.00012075,4.22385e+07
-0.00012025,4.2772e+07
-0.00011975,4.33139e+07
-0.00011925,4.38645e+07
-0.00011875,4.44238e+07
-0.00011825,4.49921e+07
-0.00011775,4.55695e+07
-0.00011725,4.61561e+07
-0.00011675,4.67521e+07
-0.00011625,4.73578e+07
-0.00011575,4.79732e+07
-0.00011525,4.85986e+07
-0.00011475,4.92341e+07
-0.00011425,4.98799e+07
-0.00011375,5.05362e+07
-0.00011325,5.12032e+07
-0.00011275,5.18811e+07
-0.00011225,5.25701e+07
-0.00011175,5.32703e+07
-0.00011125,5.39821e+07
-0.00011075,5.47055e+07
-0.00011025,5.54408e+07
-0.00010975,5.61883e+07
-0.00010925,5.69481e+07
-0.00010875,5.77205e+07
-0.00010825,5.85056e+07
-0.00010775,5.93038e+07
-0.00010725,6.01152e+07
-0.00010675,6.09401e+07
-0.00010625,6.17787e+07
-0.00010575,6.26314e+07
-0.00010525,6.34982e+07
-0.00010475,6.43795e+07
-0.00010425,6.52756e+07
-0.00010375,6.61866e+07
-0.00010325,6.71129e+07
-0.00010275,6.80548e+07
-0.00010225,6.90124e+07
-0.00010175,6.99862e+07
-0.00010125,7.09763e+07
-0.00010075,7.19831e+07
-0.00010025,7.30068e+07
-9.975e-05,7.40477e+07
-9.925e-05,7.51062e+07
-9.875e-05,7.61825e+07
-9.825e-05,7.72769e+07
-9.775e-05,7.83898e+07
-9.725e-05,7.95214e+07
-9.675e-05,8.06721e+07
-9.625e-05,8.18423e+07
-9.575e-05,8.30321e+07
-9.525e-05,8.4242e+07
-9.475e-05,8.54722e+07
-9.425e-05,8.67232e+07
-9.375e-05,8.79952e+07
-9.325e-05,8.92886e+07
-9.275e-05,9.06038e+07
-9.225e-05,9.1941e+07
-9.175e-05,9.33006e+07
-9.125e-05,9.4683e+07
-9.075e-05,9.60885e+07
-9.025e-05,9.75174e+07
-8.975e-05,9.89702e+07
-8.925e-05,1.00447e+08
-8.875e-05,1.01949e+08
-8.825e-05,1.03475e+08
-8.775e-05,1.05026e+08
-8.725e-05,1.06604e+08
-8.675e-05,1.08207e+08
-8.625e-05,1.09836e+08
-8.575e-05,1.11492e+08
-8.525e-05,1.13175e+08
-8.475e-05,1.14885e+08
-8.425e-05,1.16622e+08
-8.375e-05,1.18388e+08
-8.325e-05,1.20182e+08
-8.275e-05,1.22004e+08
-8.225e-05,1.23855e+08
-8.175e-05,1.25735e+08
-8.125e-05,1.27644e+08
-8.075e-05,1.29583e+08
-8.025e-05,1.31552e+08
-7.975e-05,1.33551e+08
-7.925e-05,1.3558e+08
-7.875e-05,1.37639e+08
-7.825e-05,1.39729e+08
-7.775e-05,1.41849e+08
-7.725e-05,1.44e+08
-7.675e-05,1.46181e+08
-7.625e-05,1.48393e+08
-7.575e-05,1.50636e+08
-7.525e-05,1.52909e+08
-7.475e-05,1.55212e+08
-7.425e-05,1.57546e+08
-7.375e-05,1.59909e+08
-7.325e-05,1.62302e+08
-7.275e-05,1.64724e+08
-7.225e-05,1.67175e+08
-7.175e-05,1.69654e+08
-7.125e-05,1.72161e+08
-7.075e-05,1.74695e+08
-7.025e-05,1.77255e+08
-6.975e-05,1.79841e+08
-6.925e-05,1.82451e+08
-6.875e-05,1.85084e+08
-6.825e-05,1.87741e+08
-6.775e-05,1.90418e+08
-6.725e-05,1.93116e+08
-6.675e-05,1.95833e+08
-6.625e-05,1.98567e+08
-6.575e-05,2.01318e+08
-6.525e-05,2.04082e+08
-6.475e-05,2.0686e+08
-6.425e-05,2.0965e+08
-6.375e-05,2.12449e+08
-6.325e-05,2.15256e+08
-6.275e-05,2.1807e+08
-6.225e-05,2.20888e+08
-6.175e-05,2.23709e+08
-6.125e-05,2.26531e+08
-6.075e-05,2.29353e+08
-6.025e-05,2.32172e+08
-5.975e-05,2.34988e+08
-5.925e-05,2.37798e+08
-5.875e-05,2.406e+08
-5.825e-05,2.43393e+08
-5.775e-05,2.46176e+08
-5.725e-05,2.48947e+08
-5.675e-05,2.51706e+08
-5.625e-05,2.54449e+08
-5.575e-05,2.57177e+08
-5.525e-05,2.59888e+08
-5.475e-05,2.62581e+08
-5.425e-05,2.65255e+08
-5.375e-05,2.67909e+08
-5.325e-05,2.70543e+08
-5.275e-05,2.73155e+08
-5.225e-05,2.75744e+08
-5.175e-05,2.78311e+08
-5.125e-05,2.80854e+08
-5.075e-05,2.83373e+08
-5.025e-05,2.85868e+08
-4.975e-05,2.88339e+08
-4.925e-05,2.90784e+08
-4.875e-05,2.93204e+08
-4.825e-05,2.95599e+08
-4.775e-05,2.97967e+08
-4.725e-05,3.0031e+08
-4.675e-05,3.02627e+08
-4.625e-05,3.04918e+08
-4.575e-05,3.07183e+08
-4.525e-05,3.09422e+08
-4.475e-05,3.11634e+08
-4.425e-05,3.13821e+08
-4.375e-05,3.15981e+08
-4.325e-05,3.18115e+08
-4.275e-05,3.20223e+08
-4.225e-05,3.22306e+08
-4.175e-05,3.24362e+08
-4.125e-05,3.26392e+08
-4.075e-05,3.28396e+08
-4.025e-05,3.30374e+08
-3.975e-05,3.32328e+08
-3.925e-05,3.34256e+08
-3.875e-05,3.36158e+08
-3.825e-05,3.38034e+08
-3.775e-05,3.39885e+08
-3.725e-05,3.41711e+08
-3.675e-05,3.43512e+08
-3.625e-05,3.45288e+08
-3.575e-05,3.47039e+08
-3.525e-05,3.48766e+08
-3.475e-05,3.50469e+08
-3.425e-05,3.52146e+08
-3.375e-05,3.53799e+08
-3.325e-05,3.55429e+08
-3.275e-05,3.57035e+08
-3.225e-05,3.58619e+08
-3.175e-05,3.60178e+08
-3.125e-05,3.61714e+08
-3.075e-05,3.63227e+08
-3.025e-05,3.64718e+08
-2.975e-05,3.66187e+08
-2.925e-05,3.67634e+08
-2.875e-05,3.69059e+08
-2.825e-05,3.70462e+08
-2.775e-05,3.71842e+08
-2.725e-05,3.73201e+08
-2.675e-05,3.74539e+08
-2.625e-05,3.75856e+08
-2.575e-05,3.77151e+08
-2.525e-05,3.78426e+08
-2.475e-05,3.79679e+08
-2.425e-05,3.80912e+08
-2.375e-05,3.82123e+08
-2.325e-05,3.83314e+08
-2.275e-05,3.84485e+08
-2.225e-05,3.85635e+08
-2.175e-05,3.86765e+08
-2.125e-05,3.87875e+08
-2.075e-05,3.88965e+08
-2.025e-05,3.90035e+08
-1.975e-05,3.91086e+08
-1.925e-05,3.92119e+08
-1.875e-05,3.93134e+08
-1.825e-05,3.94129e+08
-1.775e-05,3.95106e+08
-1.725e-05,3.96066e+08
-1.675e-05,3.97009e+08
-1.625e-05,3.97935e+08
-1.575e-05,3.98844e+08
-1.525e-05,3.99737e+08
-1.475e-05,4.00614e+08
-1.425e-05,4.01475e+08
-1.375e-05,4.0232e+08
-1.325e-05,4.03151e+08
-1.275e-05,4.03967e+08
-1.225e-05,4.04768e+08
-1.175e-05,4.05556e+08
-1.125e-05,4.06329e+08
-1.075e-05,4.07088e+08
-1.025e-05,4.07834e+08
-9.75e-06,4.08568e+08
-9.25e-06,4.09289e+08
-8.75e-06,4.09999e+08
-8.25e-06,4.10697e+08
-7.75e-06,4.11383e+08
-7.25e-06,4.12058e+08
-6.75e-06,4.12723e+08
-6.25e-06,4.1338e+08
-5.75e-06,4.14027e+08
-5.25e-06,4.14666e+08
-4.75e-06,4.15297e+08
-4.25e-06,4.15919e+08
-3.75e-06,4.16535e+08
-3.25e-06,4.17145e+08
-2.75e-06,4.17751e+08
-2.25e-06,4.18351e+08
-1.75e-06,4.18948e+08
-1.25e-06,4.1954e+08
-7.5e-07,4.20127e+08
-2.5e-07,4.20712e+08
2.5e-07,4.21296e+08
7.5e-07,4.21878e+08
1.25e-06,4.22459e+08
1.75e-06,4.23039e+08
2.25e-06,4.23617e+08
2.75e-06,4.24194e+08
3.25e-06,4.24771e+08
3.75e-06,4.25349e+08
4.25e-06,4.25928e+08
4.75e-06,4.26508e+08
5.25e-06,4.27089e+08
5.75e-06,4.27671e+08
6.25e-06,4.28254e+08
6.75e-06,4.28839e+08
7.25e-06,4.29427e+08
7.75e-06,4.30017e+08
8.25e-06,4.30611e+08
8.75e-06,4.31207e+08
9.25e-06,4.31806e+08
9.75e-06,4.32408e+08
1.025e-05,4.33012e+08
1.075e-05,4.33619e+08
1.125e-05,4.34231e+08
1.175e-05,4.34845e+08
1.225e-05,4.35463e+08
1.275e-05,4.36083e+08
1.325e-05,4.36704e+08
1.375e-05,4.37326e+08
1.425e-05,4.37949e+08
1.475e-05,4.38571e+08
1.525e-05,4.39192e+08
1.575e-05,4.39809e+08
1.625e-05,4.4042e+08
1.675e-05,4.41023e+08
1.725e-05,4.41618e+08
1.775e-05,4.42201e+08
1.825e-05,4.42771e+08
1.875e-05,4.43324e+08
1.925e-05,4.43858e+08
1.975e-05,4.4437e+08
2.025e-05,4.44856e+08
2.075e-05,4.45312e+08
2.125e-05,4.45735e+08
2.175e-05,4.46121e+08
2.225e-05,4.46466e+08
2.275e-05,4.46764e+08
2.325e-05,4.47011e+08
2.375e-05,4.47199e+08
2.425e-05,4.47324e+08
2.475e-05,4.47383e+08
2.525e-05,4.47369e+08
2.575e-05,4.47273e+08
2.625e-05,4.47089e+08
2.675e-05,4.46809e+08
2.725e-05,4.46424e+08
2.775e-05,4.45924e+08
2.825e-05,4.45302e+08
2.875e-05,4.44551e+08
2.925e-05,4.43662e+08
2.975e-05,4.42624e+08
3.025e-05,4.41424e+08
3.075e-05,4.40054e+08
3.125e-05,4.38502e+08
3.175e-05,4.36759e+08
3.225e-05,4.34815e+08
3.275e-05,4.32659e+08
3.325e-05,4.30279e+08
3.375e-05,4.27664e+08
3.425e-05,4.24804e+08
3.475e-05,4.21691e+08
3.525e-05,4.18319e+08
3.575e-05,4.14676e+08
3.625e-05,4.10753e+08
3.675e-05,4.06547e+08
3.725e-05,4.02051e+08
3.775e-05,3.97259e+08
3.825e-05,3.92162e+08
3.875e-05,3.86758e+08
3.925e-05,3.81048e+08
3.975e-05,3.75032e+08
4.025e-05,3.68705e+08
4.075e-05,3.62065e+08
4.125e-05,3.55112e+08
4.175e-05,3.4785e+08
4.225e-05,3.40278e+08
4.275e-05,3.32397e+08
4.325e-05,3.24207e+08
4.375e-05,3.15718e+08
4.425e-05,3.06935e+08
4.475e-05,2.97857e+08
4.525e-05,2.88496e+08
4.575e-05,2.78862e+08
4.625e-05,2.68977e+08
4.675e-05,2.58875e+08
4.725e-05,2.48581e+08
4.775e-05,2.38139e+08
4.825e-05,2.27611e+08
4.875e-05,2.17062e+08
4.925e-05,2.06564e+08
4.975e-05,1.9619e+08
5.025e-05,1.86012e+08
5.075e-05,1.76096e+08
5.125e-05,1.66501e+08
5.175e-05,1.57268e+08
5.225e-05,1.48423e+08
5.275e-05,1.39984e+08
5.325e-05,1.31954e+08
5.375e-05,1.24334e+08
5.425e-05,1.17113e+08
5.475e-05,1.10276e+08
5.525e-05,1.03808e+08
5.575e-05,9.76903e+07
5.625e-05,9.19015e+07
5.675e-05,8.64236e+07
5.725e-05,8.12389e+07
5.775e-05,7.63289e+07
5.825e-05,7.16776e+07
5.875e-05,6.72687e+07
5.925e-05,6.30862e+07
5.975e-05,5.91175e+07
6.025e-05,5.53502e+07
6.075e-05,5.17718e+07
6.125e-05,4.83708e+07
6.175e-05,4.51369e+07
6.225e-05,4.20611e+07
6.275e-05,3.91344e+07
6.325e-05,3.63484e+07
6.375e-05,3.36954e+07
6.425e-05,3.11687e+07
6.475e-05,2.87621e+07
6.525e-05,2.64691e+07
6.575e-05,2.42839e+07
6.625e-05,2.22007e+07
6.675e-05,2.02155e+07
6.725e-05,1.83225e+07
6.775e-05,1.65189e+07
6.825e-05,1.47978e+07
6.875e-05,1.31595e+07
6.925e-05,1.15947e+07
6.975e-05,1.01082e+07
7.025e-05,8.68486e+06
7.075e-05,7.37416e+06
7.125e-05,6.23641e+06
7.175e-05,5.29654e+06
7.225e-05,4.53535e+06
7.275e-05,3.92049e+06
7.325e-05,3.43193e+06
7.375e-05,3.04334e+06
7.425e-05,2.73483e+06
7.475e-05,2.48438e+06
7.525e-05,2.28567e+06
7.575e-05,2.1225e+06
7.625e-05,1.98605e+06
7.675e-05,1.87241e+06
7.725e-05,1.77648e+06
7.775e-05,1.69306e+06
7.825e-05,1.61985e+06
7.875e-05,1.55609e+06
7.925e-05,1.49969e+06
7.975e-05,1.44864e+06
8.025e-05,1.40208e+06
8.075e-05,1.36006e+06
8.125e-05,1.32116e+06
8.175e-05,1.28628e+06
8.225e-05,1.25112e+06
8.275e-05,1.22136e+06
8.325e-05,1.18768e+06
8.375e-05,1.16383e+06
8.425e-05,1.12901e+06
8.475e-05,1.11168e+06
8.525e-05,1.07396e+06
8.575e-05,1.05893e+06
8.625e-05,1.02044e+06
8.675e-05,995822
8.725e-05,976009
8.775e-05,988081
8.825e-05,982938
8.875e-05,784855
8.925e-05,588950
8.975e-05,457769
9.025e-05,355983
9.075e-05,243795
9.125e-05,175689
9.175e-05,93002.9
9.225e-05,55989.8
9.275e-05,5000
9.325e-05,5000
9.375e-05,5000
9.425e-05,5000
9.475e-05,5000
9.525e-05,5000
9.575e-05,5000
9.625e-05,5000
9.675e-05,5000
9.725e-05,5000
9.775e-05,5000
9.825e-05,5000
9.875e-05,5000
9.925e-05,5000
9.975e-05,5000
0.00010025,5000
0.00010075,5000
0.00010125,5000
0.00010175,5000
0.00010225,5000
0.00010275,5000
0.00010325,5000
0.00010375,5000
0.00010425,5000
0.00010475,5000
0.00010525,5000
0.00010575,5000
0.00010625,5000
0.00010675,5000
0.00010725,5000
0.00010775,5000
0.00010825,5000
0.00010875,5000
0.00010925,5000
0.00010975,5000
0.00011025,5000
0.00011075,5000
0.00011125,5000
0.00011175,5000
0.00011225,5000
0.00011275,5000
0.00011325,5000
0.00011375,5000
0.00011425,5000
0.00011475,5000
0.00011525,5000
0.00011575,5000
0.00011625,5000
0.00011675,5000
0.00011725,5000
0.00011775,5000
0.00011825,5000
0.00011875,5000
0.00011925,5000
0.00011975,5000
0.00012025,5000
0.00012075,5000
0.00012125,5000
0.00012175,5000
0.00012225,5000
0.00012275,5000
0.00012325,5000
0.00012375,5000
0.00012425,5000
0.00012475,5000
0.00012525,5000
0.00012575,5000
0.00012625,5000
0.00012675,5000
0.00012725,5000
0.00012775,5000
0.00012825,5000
0.00012875,5000
0.00012925,5000
0.00012975,5000
0.00013025,5000
0.00013075,5000
0.00013125,5000
0.00013175,5000
0.00013225,5000
0.00013275,5000
0.00013325,5000
0.00013375,5000
0.00013425,5000
0.00013475,5000
0.00013525,5000
0.00013575,5000
0.00013625,5000
0.00013675,5000
0.00013725,5000
0.00013775,5000
0.00013825,5000
0.00013875,5000
0.00013925,5000
0.00013975,5000
0.00014025,5000
0.00014075,5000
0.00014125,5000
0.00014175,5000
0.00014225,5000
0.00014275,5000
0.00014325,5000
0.00014375,5000
0.00014425,5000
0.00014475,5000
0.00014525,5000
0.00014575,5000
0.00014625,5000
0.00014675,5000
0.00014725,5000
0.00014775,5000
0.00014825,5000
0.00014875,5000
0.00014925,5000
0.00014975,5000
0.00015025,5000
0.00015075,5000
0.00015125,5000
0.00015175,5000
0.00015225,5000
0.00015275,5000
0.00015325,5000
0.00015375,5000
0.00015425,5000
0.00015475,5000
0.00015525,5000
0.00015575,5000
0.00015625,5000
0.00015675,5000
0.00015725,5000
0.00015775,5000
0.00015825,5000
0.00015875,5000
0.00015925,5000
0.00015975,5000
0.00016025,5000
0.00016075,5000
0.00016125,5000
0.00016175,5000
0.00016225,5000
0.00016275,5000
0.00016325,5000
0.00016375,5000
0.00016425,5000
0.00016475,5000
0.00016525,5000
0.00016575,5000
0.00016625,5000
0.00016675,5000
0.00016725,5000
0.00016775,5000
0.00016825,5000
0.00016875,5000
0.00016925,5000
0.00016975,5000
0.00017025,5000
0.00017075,5000
0.00017125,5000
0.00017175,5000
0.00017225,5000
0.00017275,5000
0.00017325,5000
0.00017375,5000
0.00017425,5000
0.00017475,5000
0.00017525,5000
0.00017575,5000
0.00017625,5000
0.00017675,5000
0.00017725,5000
0.00017775,5000
0.00017825,5000
0.00017875,5000
0.00017925,5000
0.00017975,5000
0.00018025,5000
0.00018075,5000
0.00018125,5000
0.00018175,5000
0.00018225,5000
0.00018275,5000
0.00018325,5000
0.00018375,5000
0.00018425,5000
0.00018475,5000
0.00018525,5000
0.00018575,5000
0.00018625,5000
0.00018675,5000
0.00018725,5000
0.00018775,5000
0.00018825,5000
0.00018875,5000
0.00018925,5000
0.00018975,5000
0.00019025,5000
0.00019075,5000
0.00019125,5000
0.00019175,5000
0.00019225,5000
0.00019275,5000
0.00019325,5000
0.00019375,5000
0.00019425,5000
0.00019475,5000
0.00019525,5000
0.00019575,5000
0.00019625,5000
0.00019675,5000
0.00019725,5000
0.00019775,5000
0.00019825,5000
0.00019875,5000
0.00019925,5000
0.00019975,5000
0.00020025,5000
0.00020075,5000
0.00020125,5000
0.00020175,5000
0.00020225,5000
0.00020275,5000
0.00020325,5000
0.00020375,5000
0.00020425,5000
0.00020475,5000
0.00020525,5000
0.00020575,5000
0.00020625,5000
0.00020675,5000
0.00020725,5000
0.00020775,5000
0.00020825,5000
0.00020875,5000
0.00020925,5000
0.00020975,5000
0.00021025,5000
0.00021075,5000
0.00021125,5000
0.00021175,5000
0.00021225,5000
0.00021275,5000
0.00021325,5000
0.00021375,5000
0.00021425,5000
0.00021475,5000
0.00021525,5000
0.00021575,5000
0.00021625,5000
0.00021675,5000
0.00021725,5000
0.00021775,5000
0.00021825,5000
0.00021875,5000
0.00021925,5000
0.00021975,5000
0.00022025,5000
0.00022075,5000
0.00022125,5000
0.00022175,5000
0.00022225,5000
0.00022275,5000
0.00022325,5000
0.00022375,5000
0.00022425,5000
0.00022475,5000
0.00022525,5000
0.00022575,5000
0.00022625,5000
0.00022675,5000
0.00022725,5000
0.00022775,5000
0.00022825,5000
0.00022875,5000
0.00022925,5000
0.00022975,5000
0.00023025,5000
0.00023075,5000
0.00023125,5000
0.00023175,5000
0.00023225,5000
0.00023275,5000
0.00023325,5000
0.00023375,5000
0.00023425,5000
0.00023475,5000
0.00023525,5000
0.00023575,5000
0.00023625,5000
0.00023675,5000
0.00023725,5000
0.00023775,5000
0.00023825,5000
0.00023875,5000
0.00023925,5000
0.00023975,5000
0.00024025,5000
0.00024075,5000
0.00024125,5000
0.00024175,5000
0.00024225,5000
0.00024275,5000
0.00024325,5000
0.00024375,5000
0.00024425,5000
0.00024475,5000
0.00024525,5000
0.00024575,5000
0.00024625,5000
0.00024675,5000
0.00024725,5000
0.00024775,5000
0.00024825,5000
0.00024875,5000
0.00024925,5000
0.00024975,5000
0.000250252,5000
0.000250759,5000
0.000251276,5000
0.000251801,5000
0.000252336,5000
0.00025288,5000
0.000253434,5000
0.000253998,5000
0.000254571,5000
0.000255155,5000
0.000255749,5000
0.000256353,5000
0.000256968,5000
0.000257593,5000
0.00025823,5000
0.000258878,5000
0.000259537,5000
0.000260208,5000
0.000260891,5000
0.000261585,5000
0.000262292,5000
0.000263011,5000
0.000263743,5000
0.000264488,5000
0.000265246,5000
0.000266017,5000
0.000266802,5000
0.000267601,5000
0.000268413,5000
0.00026924,5000
0.000270081,5000
0.000270938,5000
0.000271809,5000
0.000272696,5000
0.000273598,5000
0.000274516,5000
0.00027545,5000
0.000276401,5000
0.000277368,5000
0.000278352,5000
0.000279354,5000
0.000280373,5000
0.00028141,5000
0.000282466,5000
0.00028354,5000
0.000284633,5000
0.000285745,5000
0.000286876,5000
0.000288028,5000
0.0002892,5000
0.000290392,5000
0.000291605,5000
0.00029284,5000
0.000294096,5000
0.000295375,5000
0.000296676,5000
0.000297999,5000
0.000299347,5000
0.000300717,5000
0.000302112,5000
0.000303531,5000
0.000304976,5000
0.000306446,5000
0.000307941,5000
0.000309463,5000
0.000311012,5000
0.000312587,5000
0.000314191,5000
0.000315823,5000
0.000317483,5000
0.000319173,5000
0.000320892,5000
0.000322642,5000
0.000324422,5000
0.000326234,5000
0.000328077,5000
0.000329953,5000
0.000331862,5000
0.000333804,5000
0.000335781,5000
0.000337792,5000
0.000339839,5000
0.000341921,5000
0.000344041,5000
0.000346197,5000
0.000348392,5000
0.000350625,5000
0.000352897,5000
0.000355209,5000
0.000357562,5000
0.000359956,5000
0.000362393,5000
0.000364872,5000
0.000367395,5000
0.000369962,5000
0.000372574,5000
0.000375232,5000
0.000377937,5000
0.00038069,5000
0.000383491,5000
0.000386341,5000
0.000389241,5000
0.000392192,5000
0.000395195,5000
0.000398251,5000
0.000401361,5000
0.000404525,5000
0.000407745,5000
0.000411022,5000
0.000414356,5000
0.000417749,5000
0.000421201,5000
0.000424714,5000
0.000428289,5000
0.000431927,5000
0.000435629,5000
0.000439396,5000
0.000443229,5000
0.000447129,5000
0.000451098,5000
0.000455137,5000
0.000459246,5000
0.000463429,5000
0.000467684,5000
0.000472014,5000
0.000476421,5000
0.000480905,5000
0.000485468,5000
0.000490111,5000
0.000494835,5000
0.000499643,5000


==> tosic50_output/h_smaller.csv <==
x_coord(m),h(m)
-0.00015451,9.62E-07
-0.00015401,9.55E-07
-0.00015351,9.49E-07
-0.00015301,9.42E-07
-0.00015251,9.35E-07
-0.00015201,9.29E-07
-0.00015151,9.22E-07
-0.00015101,9.16E-07
-0.00015051,9.09E-07
-0.00015001,9.03E-07
-0.00014951,8.97E-07
-0.00014901,8.90E-07
-0.00014851,8.84E-07
-0.00014801,8.78E-07
-0.00014751,8.71E-07
-0.00014701,8.65E-07
-0.00014651,8.59E-07
-0.00014601,8.53E-07
-0.00014551,8.46E-07
-0.00014501,8.40E-07
-0.00014451,8.34E-07
-0.00014401,8.28E-07
-0.00014351,8.22E-07
-0.00014301,8.16E-07
-0.00014251,8.10E-07
-0.00014201,8.04E-07
-0.00014151,7.98E-07
-0.00014101,7.92E-07
-0.00014051,7.86E-07
-0.00014001,7.81E-07
-0.00013951,7.75E-07
-0.00013901,7.69E-07
-0.00013851,7.63E-07
-0.00013801,7.57E-07
-0.00013751,7.52E-07
-0.00013701,7.46E-07
-0.00013651,7.40E-07
-0.00013601,7.35E-07
-0.00013551,7.29E-07
-0.00013501,7.24E-07
-0.00013451,7.18E-07
-0.00013401,7.13E-07
-0.00013351,7.07E-07
-0.00013301,7.02E-07
-0.00013251,6.96E-07
-0.00013201,6.91E-07
-0.00013151,6.86E-07
-0.00013101,6.80E-07
-0.00013051,6.75E-07
-0.00013001,6.70E-07
-0.00012951,6.65E-07
-0.00012901,6.60E-07
-0.00012851,6.54E-07
-0.00012801,6.49E-07
-0.00012751,6.44E-07
-0.00012701,6.39E-07
-0.00012651,6.34E-07
-0.00012601,6.29E-07
-0.00012551,6.24E-07
-0.00012501,6.19E-07
-0.00012451,6.14E-07
-0.00012401,6.09E-07
-0.00012351,6.05E-07
-0.00012301,6.00E-07
-0.00012251,5.95E-07
-0.00012201,5.90E-07
-0.00012151,5.86E-07
-0.00012101,5.81E-07
-0.00012051,5.76E-07
-0.00012001,5.72E-07
-0.00011951,5.67E-07
-0.00011901,5.62E-07
-0.00011851,5.58E-07
-0.00011801,5.53E-07
-0.00011751,5.49E-07
-0.00011701,5.45E-07
-0.00011651,5.40E-07
-0.000116009,5.36E-07
-0.000115509,5.31E-07
-0.000115009,5.27E-07
-0.000114509,5.23E-07
-0.000114009,5.19E-07
-0.000113509,5.14E-07
-0.000113009,5.10E-07
-0.000112509,5.06E-07
-0.000112009,5.02E-07
-0.000111509,4.98E-07
-0.000111009,4.94E-07
-0.000110509,4.90E-07
-0.000110009,4.86E-07
-0.000109509,4.82E-07
-0.000109009,4.78E-07
-0.000108509,4.74E-07
-0.000108009,4.70E-07
-0.000107509,4.66E-07
-0.000107009,4.63E-07
-0.000106509,4.59E-07
-0.000106009,4.55E-07
-0.000105509,4.51E-07
-0.000105009,4.48E-07
-0.000104509,4.44E-07
-0.000104009,4.41E-07
-0.000103509,4.37E-07
-0.000103009,4.34E-07
-0.000102509,4.30E-07
-0.000102009,4.27E-07
-0.000101509,4.23E-07
-0.000101009,4.20E-07
-0.000100509,4.16E-07
-0.000100009,4.13E-07
-9.95E-05,4.10E-07
-9.90E-05,4.07E-07
-9.85E-05,4.03E-07
-9.80E-05,4.00E-07
-9.75E-05,3.97E-07
-9.70E-05,3.94E-07
-9.65E-05,3.91E-07
-9.60E-05,3.88E-07
-9.55E-05,3.85E-07
-9.50E-05,3.82E-07
-9.45E-05,3.79E-07
-9.40E-05,3.76E-07
-9.35E-05,3.73E-07
-9.30E-05,3.70E-07
-9.25E-05,3.67E-07
-9.20E-05,3.64E-07
-9.15E-05,3.62E-07
-9.10E-05,3.59E-07
-9.05E-05,3.56E-07
-9.00E-05,3.54E-07
-8.95E-05,3.51E-07
-8.90E-05,3.48E-07
-8.85E-05,3.46E-07
-8.80E-05,3.43E-07
-8.75E-05,3.41E-07
-8.70E-05,3.38E-07
-8.65E-05,3.36E-07
-8.60E-05,3.34E-07
-8.55E-05,3.31E-07
-8.50E-05,3.29E-07
-8.45E-05,3.27E-07
-8.40E-05,3.24E-07
-8.35E-05,3.22E-07
-8.30E-05,3.20E-07
-8.25E-05,3.18E-07
-8.20E-05,3.16E-07
-8.15E-05,3.14E-07
-8.10E-05,3.12E-07
-8.05E-05,3.10E-07
-8.00E-05,3.08E-07
-7.95E-05,3.06E-07
-7.90E-05,3.04E-07
-7.85E-05,3.02E-07
-7.80E-05,3.00E-07
-7.75E-05,2.98E-07
-7.70E-05,2.96E-07
-7.65E-05,2.95E-07
-7.60E-05,2.93E-07
-7.55E-05,2.91E-07
-7.50E-05,2.90E-07
-7.45E-05,2.88E-07
-7.40E-05,2.86E-07
-7.35E-05,2.85E-07
-7.30E-05,2.83E-07
-7.25E-05,2.82E-07
-7.20E-05,2.80E-07
-7.15E-05,2.79E-07
-7.10E-05,2.77E-07
-7.05E-05,2.76E-07
-7.00E-05,2.75E-07
-6.95E-05,2.73E-07
-6.90E-05,2.72E-07
-6.85E-05,2.71E-07
-6.80E-05,2.70E-07
-6.75E-05,2.68E-07
-6.70E-05,2.67E-07
-6.65E-05,2.66E-07
-6.60E-05,2.65E-07
-6.55E-05,2.64E-07
-6.50E-05,2.63E-07
-6.45E-05,2.62E-07
-6.40E-05,2.61E-07
-6.35E-05,2.60E-07
-6.30E-05,2.59E-07
-6.25E-05,2.58E-07
-6.20E-05,2.57E-07
-6.15E-05,2.56E-07
-6.10E-05,2.55E-07
-6.05E-05,2.55E-07
-6.00E-05,2.54E-07
-5.95E-05,2.53E-07
-5.90E-05,2.52E-07
-5.85E-05,2.51E-07
-5.80E-05,2.51E-07
-5.75E-05,2.50E-07
-5.70E-05,2.49E-07
-5.65E-05,2.49E-07
-5.60E-05,2.48E-07
-5.55E-05,2.47E-07
-5.50E-05,2.47E-07
-5.45E-05,2.46E-07
-5.40E-05,2.46E-07
-5.35E-05,2.45E-07
-5.30E-05,2.45E-07
-5.25E-05,2.44E-07
-5.20E-05,2.44E-07
-5.15E-05,2.43E-07
-5.10E-05,2.43E-07
-5.05E-05,2.42E-07
-5.00E-05,2.42E-07
-4.95E-05,2.41E-07
-4.90E-05,2.41E-07
-4.85E-05,2.41E-07
-4.80E-05,2.40E-07
-4.75E-05,2.40E-07
-4.70E-05,2.39E-07
-4.65E-05,2.39E-07
-4.60E-05,2.39E-07
-4.55E-05,2.38E-07
-4.50E-05,2.38E-07
-4.45E-05,2.38E-07
-4.40E-05,2.38E-07
-4.35E-05,2.37E-07
-4.30E-05,2.37E-07
-4.25E-05,2.37E-07
-4.20E-05,2.37E-07
-4.15E-05,2.36E-07
-4.10E-05,2.36E-07
-4.05E-05,2.36E-07
-4.00E-05,2.36E-07
-3.95E-05,2.35E-07
-3.90E-05,2.35E-07
-3.85E-05,2.35E-07
-3.80E-05,2.35E-07
-3.75E-05,2.35E-07
-3.70E-05,2.34E-07
-3.65E-05,2.34E-07
-3.60E-05,2.34E-07
-3.55E-05,2.34E-07
-3.50E-05,2.34E-07
-3.45E-05,2.34E-07
-3.40E-05,2.33E-07
-3.35E-05,2.33E-07
-3.30E-05,2.33E-07
-3.25E-05,2.33E-07
-3.20E-05,2.33E-07
-3.15E-05,2.33E-07
-3.10E-05,2.33E-07
-3.05E-05,2.33E-07
-3.00E-05,2.32E-07
-2.95E-05,2.32E-07
-2.90E-05,2.32E-07
-2.85E-05,2.32E-07
-2.80E-05,2.32E-07
-2.75E-05,2.32E-07
-2.70E-05,2.32E-07
-2.65E-05,2.32E-07
-2.60E-05,2.32E-07
-2.55E-05,2.32E-07
-2.50E-05,2.32E-07
-2.45E-05,2.31E-07
-2.40E-05,2.31E-07
-2.35E-05,2.31E-07
-2.30E-05,2.31E-07
-2.25E-05,2.31E-07
-2.20E-05,2.31E-07
-2.15E-05,2.31E-07
-2.10E-05,2.31E-07
-2.05E-05,2.31E-07
-2.00E-05,2.31E-07
-1.95E-05,2.31E-07
-1.90E-05,2.31E-07
-1.85E-05,2.31E-07
-1.80E-05,2.31E-07
-1.75E-05,2.30E-07
-1.70E-05,2.30E-07
-1.65E-05,2.30E-07
-1.60E-05,2.30E-07
-1.55E-05,2.30E-07
-1.50E-05,2.30E-07
-1.45E-05,2.30E-07
-1.40E-05,2.30E-07
-1.35E-05,2.30E-07
-1.30E-05,2.30E-07
-1.25E-05,2.30E-07
-1.20E-05,2.30E-07
-1.15E-05,2.30E-07
-1.10E-05,2.30E-07
-1.05E-05,2.30E-07
-1.00E-05,2.30E-07
-9.50E-06,2.30E-07
-9.00E-06,2.30E-07
-8.50E-06,2.30E-07
-8.00E-06,2.30E-07
-7.50E-06,2.30E-07
-7.00E-06,2.30E-07
-6.50E-06,2.30E-07
-6.00E-06,2.29E-07
-5.50E-06,2.29E-07
-5.00E-06,2.29E-07
-4.50E-06,2.29E-07
-4.00E-06,2.29E-07
-3.50E-06,2.29E-07
-3.00E-06,2.29E-07
-2.50E-06,2.29E-07
-2.00E-06,2.29E-07
-1.50E-06,2.29E-07
-1.00E-06,2.29E-07
-5.00E-07,2.29E-07
4.88E-18,2.29E-07
5.00E-07,2.29E-07
1.00E-06,2.29E-07
1.50E-06,2.29E-07
2.00E-06,2.29E-07
2.50E-06,2.29E-07
3.00E-06,2.29E-07
3.50E-06,2.29E-07
4.00E-06,2.29E-07
4.50E-06,2.29E-07
5.00E-06,2.29E-07
5.50E-06,2.29E-07
6.00E-06,2.29E-07
6.50E-06,2.29E-07
7.00E-06,2.29E-07
7.50E-06,2.29E-07
8.00E-06,2.29E-07
8.50E-06,2.29E-07
9.00E-06,2.29E-07
9.50E-06,2.29E-07
1.00E-05,2.29E-07
1.05E-05,2.29E-07
1.10E-05,2.29E-07
1.15E-05,2.29E-07
1.20E-05,2.29E-07
1.25E-05,2.29E-07
1.30E-05,2.29E-07
1.35E-05,2.29E-07
1.40E-05,2.29E-07
1.45E-05,2.29E-07
1.50E-05,2.29E-07
1.55E-05,2.29E-07
1.60E-05,2.29E-07
1.65E-05,2.29E-07
1.70E-05,2.29E-07
1.75E-05,2.29E-07
1.80E-05,2.29E-07
1.85E-05,2.29E-07
1.90E-05,2.29E-07
1.95E-05,2.29E-07
2.00E-05,2.29E-07
2.05E-05,2.29E-07
2.10E-05,2.29E-07
2.15E-05,2.29E-07
2.20E-05,2.29E-07
2.25E-05,2.29E-07
2.30E-05,2.30E-07
2.35E-05,2.30E-07
2.40E-05,2.30E-07
2.45E-05,2.30E-07
2.50E-05,2.30E-07
2.55E-05,2.30E-07
2.60E-05,2.30E-07
2.65E-05,2.30E-07
2.70E-05,2.30E-07
2.75E-05,2.30E-07
2.80E-05,2.30E-07
2.85E-05,2.30E-07
2.90E-05,2.30E-07
2.95E-05,2.30E-07
3.00E-05,2.30E-07
3.05E-05,2.30E-07
3.10E-05,2.30E-07
3.15E-05,2.30E-07
3.20E-05,2.30E-07
3.25E-05,2.30E-07
3.30E-05,2.30E-07
3.35E-05,2.30E-07
3.40E-05,2.30E-07
3.45E-05,2.30E-07
3.50E-05,2.30E-07
3.55E-05,2.30E-07
3.60E-05,2.30E-07
3.65E-05,2.30E-07
3.70E-05,2.30E-07
3.75E-05,2.30E-07
3.80E-05,2.30E-07
3.85E-05,2.30E-07
3.90E-05,2.30E-07
3.95E-05,2.30E-07
4.00E-05,2.30E-07
4.05E-05,2.30E-07
4.10E-05,2.30E-07
4.15E-05,2.30E-07
4.20E-05,2.30E-07
4.25E-05,2.30E-07
4.30E-05,2.30E-07
4.35E-05,2.30E-07
4.40E-05,2.29E-07
4.45E-05,2.29E-07
4.50E-05,2.29E-07
4.55E-05,2.28E-07
4.60E-05,2.28E-07
4.65E-05,2.27E-07
4.70E-05,2.26E-07
4.75E-05,2.24E-07
4.80E-05,2.23E-07
4.85E-05,2.21E-07
4.90E-05,2.19E-07
4.95E-05,2.17E-07
5.00E-05,2.15E-07
5.05E-05,2.14E-07
5.10E-05,2.12E-07
5.15E-05,2.10E-07
5.20E-05,2.08E-07
5.25E-05,2.07E-07
5.30E-05,2.05E-07
5.35E-05,2.04E-07
5.40E-05,2.03E-07
5.45E-05,2.01E-07
5.50E-05,2.00E-07
5.55E-05,1.99E-07
5.60E-05,1.98E-07
5.65E-05,1.97E-07
5.70E-05,1.96E-07
5.75E-05,1.96E-07
5.80E-05,1.95E-07
5.85E-05,1.94E-07
5.90E-05,1.94E-07
5.95E-05,1.93E-07
6.00E-05,1.93E-07
6.05E-05,1.93E-07
6.10E-05,1.92E-07
6.15E-05,1.92E-07
6.20E-05,1.92E-07
6.25E-05,1.92E-07
6.30E-05,1.92E-07
6.35E-05,1.92E-07
6.40E-05,1.92E-07
6.45E-05,1.92E-07
6.50E-05,1.93E-07
6.55E-05,1.93E-07
6.60E-05,1.93E-07
6.65E-05,1.94E-07
6.70E-05,1.94E-07
6.75E-05,1.95E-07
6.80E-05,1.96E-07
6.85E-05,1.96E-07
6.90E-05,1.97E-07
6.95E-05,1.98E-07
7.00E-05,1.99E-07
7.05E-05,2.00E-07
7.10E-05,2.01E-07
7.15E-05,2.02E-07
7.20E-05,2.03E-07
7.25E-05,2.04E-07
7.30E-05,2.05E-07
7.35E-05,2.06E-07
7.40E-05,2.08E-07
7.45E-05,2.09E-07
7.50E-05,2.10E-07
7.55E-05,2.12E-07
7.60E-05,2.13E-07
7.65E-05,2.15E-07
7.70E-05,2.17E-07
7.75E-05,2.18E-07
7.80E-05,2.20E-07
7.85E-05,2.22E-07
7.90E-05,2.24E-07
7.95E-05,2.26E-07
8.00E-05,2.27E-07
8.05E-05,2.29E-07
8.10E-05,2.31E-07
8.15E-05,2.33E-07
8.20E-05,2.36E-07
8.25E-05,2.38E-07
8.30E-05,2.40E-07
8.35E-05,2.42E-07
8.40E-05,2.44E-07
8.45E-05,2.47E-07
8.50E-05,2.49E-07
8.55E-05,2.52E-07
8.60E-05,2.54E-07
8.65E-05,2.57E-07
8.70E-05,2.59E-07
8.75E-05,2.62E-07
8.80E-05,2.64E-07
8.85E-05,2.67E-07
8.90E-05,2.70E-07
8.95E-05,2.72E-07
9.00E-05,2.75E-07
9.05E-05,2.78E-07
9.10E-05,2.81E-07
9.15E-05,2.84E-07
9.20E-05,2.87E-07
9.25E-05,2.90E-07
9.30E-05,2.93E-07
9.35E-05,2.96E-07
9.40E-05,2.99E-07
9.45E-05,3.02E-07
9.50E-05,3.05E-07
9.55E-05,3.08E-07
9.60E-05,3.11E-07
9.65E-05,3.15E-07
9.70E-05,3.18E-07
9.75E-05,3.21E-07
9.80E-05,3.25E-07
9.85E-05,3.28E-07
9.90E-05,3.32E-07
9.95E-05,3.35E-07
0.000100009,3.39E-07
0.000100509,3.42E-07
0.000101009,3.46E-07
0.000101509,3.49E-07
0.000102009,3.53E-07
0.000102509,3.57E-07
0.000103009,3.60E-07
0.000103509,3.64E-07
0.000104009,3.68E-07
0.000104509,3.72E-07
0.000105009,3.76E-07
0.000105509,3.79E-07
0.000106009,3.83E-07
0.000106509,3.87E-07
0.000107009,3.91E-07
0.000107509,3.95E-07
0.000108009,3.99E-07
0.000108509,4.03E-07
0.000109009,4.08E-07
0.000109509,4.12E-07
0.000110009,4.16E-07
0.000110509,4.20E-07
0.000111009,4.24E-07
0.000111509,4.29E-07
0.000112009,4.33E-07
0.000112509,4.37E-07
0.000113009,4.42E-07
0.000113509,4.46E-07
0.000114009,4.50E-07
0.000114509,4.55E-07
0.000115009,4.59E-07
0.000115509,4.64E-07
0.000116009,4.68E-07
0.00011651,4.73E-07
0.00011701,4.78E-07
0.00011751,4.82E-07
0.00011801,4.87E-07
0.00011851,4.92E-07
0.00011901,4.96E-07
0.00011951,5.01E-07
0.00012001,5.06E-07
0.00012051,5.11E-07
0.00012101,5.16E-07
0.00012151,5.21E-07
0.00012201,5.26E-07
0.00012251,5.31E-07
0.00012301,5.36E-07
0.00012351,5.41E-07
0.00012401,5.46E-07
0.00012451,5.51E-07
0.00012501,5.56E-07
0.00012551,5.61E-07
0.00012601,5.66E-07
0.00012651,5.71E-07
0.00012701,5.77E-07
0.00012751,5.82E-07
0.00012801,5.87E-07
0.00012851,5.92E-07
0.00012901,5.98E-07
0.00012951,6.03E-07
0.00013001,6.09E-07
0.00013051,6.14E-07
0.00013101,6.19E-07
0.00013151,6.25E-07
0.00013201,6.30E-07
0.00013251,6.36E-07
0.00013301,6.42E-07
0.00013351,6.47E-07
0.00013401,6.53E-07
0.00013451,6.59E-07
0.00013501,6.64E-07
0.00013551,6.70E-07
0.00013601,6.76E-07
0.00013651,6.82E-07
0.00013701,6.87E-07
0.00013751,6.93E-07
0.00013801,6.99E-07
0.00013851,7.05E-07
0.00013901,7.11E-07
0.00013951,7.17E-07
0.00014001,7.23E-07
0.00014051,7.29E-07
0.00014101,7.35E-07
0.00014151,7.41E-07
0.00014201,7.47E-07
0.00014251,7.53E-07
0.00014301,7.60E-07
0.00014351,7.66E-07
0.00014401,7.72E-07
0.00014451,7.78E-07
0.00014501,7.84E-07
0.00014551,7.91E-07
0.00014601,7.97E-07
0.00014651,8.04E-07
0.00014701,8.10E-07
0.00014751,8.16E-07
0.00014801,8.23E-07
0.00014851,8.29E-07
0.00014901,8.36E-07
0.00014951,8.42E-07
0.00015001,8.49E-07


==> tosic50_output/pressure_plate_output.csv <==
x_coord(m),pressure(Pa)
-0.000499643,498690
-0.000494835,508850
-0.000490111,519233
-0.000485468,529840
-0.000480905,540674
-0.000476421,551736
-0.000472014,563029
-0.000467684,574553
-0.000463429,586310
-0.000459246,598302
-0.000455137,610529
-0.000451098,622992
-0.000447129,635693
-0.000443229,648632
-0.000439396,661810
-0.000435629,675228
-0.000431927,688885
-0.000428289,702783
-0.000424714,716921
-0.000421201,731300
-0.000417749,745918
-0.000414356,760777
-0.000411022,775876
-0.000407745,791213
-0.000404525,806789
-0.000401361,822602
-0.000398251,838652
-0.000395195,854937
-0.000392192,871456
-0.000389241,888207
-0.000386341,905189
-0.000383491,922400
-0.00038069,939838
-0.000377937,957500
-0.000375232,975385
-0.000372574,993490
-0.000369962,1.01181e+06
-0.000367395,1.03035e+06
-0.000364872,1.0491e+06
-0.000362393,1.06805e+06
-0.000359956,1.08722e+06
-0.000357562,1.10658e+06
-0.000355209,1.12614e+06
-0.000352897,1.1459e+06
-0.000350625,1.16585e+06
-0.000348392,1.18599e+06
-0.000346197,1.20631e+06
-0.000344041,1.2268e+06
-0.000341921,1.24748e+06
-0.000339839,1.26832e+06
-0.000337792,1.28933e+06
-0.000335781,1.31051e+06
-0.000333804,1.33184e+06
-0.000331862,1.35332e+06
-0.000329953,1.37495e+06
-0.000328077,1.39672e+06
-0.000326234,1.41863e+06
-0.000324422,1.44068e+06
-0.000322642,1.46285e+06
-0.000320892,1.48514e+06
-0.000319173,1.50755e+06
-0.000317483,1.53007e+06
-0.000315823,1.5527e+06
-0.000314191,1.57543e+06
-0.000312587,1.59825e+06
-0.000311012,1.62117e+06
-0.000309463,1.64417e+06
-0.000307941,1.66725e+06
-0.000306446,1.6904e+06
-0.000304976,1.71362e+06
-0.000303531,1.7369e+06
-0.000302112,1.76024e+06
-0.000300717,1.78363e+06
-0.000299347,1.80707e+06
-0.000297999,1.83054e+06
-0.000296676,1.85405e+06
-0.000295375,1.87759e+06
-0.000294096,1.90115e+06
-0.00029284,1.92473e+06
-0.000291605,1.94832e+06
-0.000290392,1.97192e+06
-0.0002892,1.99552e+06
-0.000288028,2.01911e+06
-0.000286876,2.0427e+06
-0.000285745,2.06627e+06
-0.000284633,2.08982e+06
-0.00028354,2.11335e+06
-0.000282466,2.13684e+06
-0.00028141,2.16031e+06
-0.000280373,2.18373e+06
-0.000279354,2.20711e+06
-0.000278352,2.23043e+06
-0.000277368,2.25371e+06
-0.000276401,2.27692e+06
-0.00027545,2.30007e+06
-0.000274516,2.32315e+06
-0.000273598,2.34616e+06
-0.000272696,2.3691e+06
-0.000271809,2.39195e+06
-0.000270938,2.41472e+06
-0.000270081,2.4374e+06
-0.00026924,2.45998e+06
-0.000268413,2.48247e+06
-0.000267601,2.50486e+06
-0.000266802,2.52715e+06
-0.000266017,2.54933e+06
-0.000265246,2.57139e+06
-0.000264488,2.59335e+06
-0.000263743,2.61518e+06
-0.000263011,2.6369e+06
-0.000262292,2.65849e+06
-0.000261585,2.67995e+06
-0.000260891,2.70129e+06
-0.000260208,2.72249e+06
-0.000259537,2.74356e+06
-0.000258878,2.76449e+06
-0.00025823,2.78528e+06
-0.000257593,2.80593e+06
-0.000256968,2.82643e+06
-0.000256353,2.84679e+06
-0.000255749,2.867e+06
-0.000255155,2.88706e+06
-0.000254571,2.90697e+06
-0.000253998,2.92672e+06
-0.000253434,2.94632e+06
-0.00025288,2.96576e+06
-0.000252336,2.98505e+06
-0.000251801,3.00417e+06
-0.000251276,3.02313e+06
-0.000250759,3.04193e+06
-0.000250252,3.06057e+06
-0.00024975,3.07914e+06
-0.00024925,3.09781e+06
-0.00024875,3.11665e+06
-0.00024825,3.13564e+06
-0.00024775,3.1548e+06
-0.00024725,3.17412e+06
-0.00024675,3.19361e+06
-0.00024625,3.21327e+06
-0.00024575,3.2331e+06
-0.00024525,3.25311e+06
-0.00024475,3.27328e+06
-0.00024425,3.29364e+06
-0.00024375,3.31417e+06
-0.00024325,3.33489e+06
-0.00024275,3.35578e+06
-0.00024225,3.37687e+06
-0.00024175,3.39813e+06
-0.00024125,3.41959e+06
-0.00024075,3.44124e+06
-0.00024025,3.46308e+06
-0.00023975,3.48511e+06
-0.00023925,3.50735e+06
-0.00023875,3.52978e+06
-0.00023825,3.55241e+06
-0.00023775,3.57525e+06
-0.00023725,3.59829e+06
-0.00023675,3.62154e+06
-0.00023625,3.64501e+06
-0.00023575,3.66868e+06
-0.00023525,3.69258e+06
-0.00023475,3.71669e+06
-0.00023425,3.74102e+06
-0.00023375,3.76557e+06
-0.00023325,3.79035e+06
-0.00023275,3.81536e+06
-0.00023225,3.8406e+06
-0.00023175,3.86607e+06
-0.00023125,3.89178e+06
-0.00023075,3.91773e+06
-0.00023025,3.94392e+06
-0.00022975,3.97036e+06
-0.00022925,3.99704e+06
-0.00022875,4.02397e+06
-0.00022825,4.05116e+06
-0.00022775,4.0786e+06
-0.00022725,4.10631e+06
-0.00022675,4.13427e+06
-0.00022625,4.1625e+06
-0.00022575,4.191e+06
-0.00022525,4.21977e+06
-0.00022475,4.24882e+06
-0.00022425,4.27814e+06
-0.00022375,4.30775e+06
-0.00022325,4.33764e+06
-0.00022275,4.36782e+06
-0.00022225,4.39829e+06
-0.00022175,4.42906e+06
-0.00022125,4.46012e+06
-0.00022075,4.49149e+06
-0.00022025,4.52317e+06
-0.00021975,4.55516e+06
-0.00021925,4.58746e+06
-0.00021875,4.62007e+06
-0.00021825,4.65301e+06
-0.00021775,4.68628e+06
-0.00021725,4.71987e+06
-0.00021675,4.7538e+06
-0.00021625,4.78807e+06
-0.00021575,4.82267e+06
-0.00021525,4.85763e+06
-0.00021475,4.89293e+06
-0.00021425,4.9286e+06
-0.00021375,4.96461e+06
-0.00021325,5.001e+06
-0.00021275,5.03775e+06
-0.00021225,5.07488e+06
-0.00021175,5.11238e+06
-0.00021125,5.15027e+06
-0.00021075,5.18854e+06
-0.00021025,5.22721e+06
-0.00020975,5.26627e+06
-0.00020925,5.30574e+06
-0.00020875,5.34561e+06
-0.00020825,5.3859e+06
-0.00020775,5.4266e+06
-0.00020725,5.46773e+06
-0.00020675,5.50929e+06
-0.00020625,5.55129e+06
-0.00020575,5.59372e+06
-0.00020525,5.6366e+06
-0.00020475,5.67993e+06
-0.00020425,5.72372e+06
-0.00020375,5.76798e+06
-0.00020325,5.8127e+06
-0.00020275,5.85791e+06
-0.00020225,5.90359e+06
-0.00020175,5.94976e+06
-0.00020125,5.99643e+06
-0.00020075,6.0436e+06
-0.00020025,6.09128e+06
-0.00019975,6.13948e+06
-0.00019925,6.1882e+06
-0.00019875,6.23744e+06
-0.00019825,6.28723e+06
-0.00019775,6.33756e+06
-0.00019725,6.38844e+06
-0.00019675,6.43988e+06
-0.00019625,6.49189e+06
-0.00019575,6.54447e+06
-0.00019525,6.59763e+06
-0.00019475,6.65138e+06
-0.00019425,6.70574e+06
-0.00019375,6.7607e+06
-0.00019325,6.81627e+06
-0.00019275,6.87247e+06
-0.00019225,6.9293e+06
-0.00019175,6.98677e+06
-0.00019125,7.04489e+06
-0.00019075,7.10367e+06
-0.00019025,7.16312e+06
-0.00018975,7.22325e+06
-0.00018925,7.28407e+06
-0.00018875,7.34558e+06
-0.00018825,7.4078e+06
-0.00018775,7.47074e+06
-0.00018725,7.5344e+06
-0.00018675,7.59881e+06
-0.00018625,7.66396e+06
-0.00018575,7.72987e+06
-0.00018525,7.79655e+06
-0.00018475,7.86402e+06
-0.00018425,7.93227e+06
-0.00018375,8.00134e+06
-0.00018325,8.07121e+06
-0.00018275,8.14192e+06
-0.00018225,8.21346e+06
-0.00018175,8.28586e+06
-0.00018125,8.35913e+06
-0.00018075,8.43327e+06
-0.00018025,8.5083e+06
-0.00017975,8.58424e+06
-0.00017925,8.66109e+06
-0.00017875,8.73888e+06
-0.00017825,8.81761e+06
-0.00017775,8.8973e+06
-0.00017725,8.97797e+06
-0.00017675,9.05962e+06
-0.00017625,9.14228e+06
-0.00017575,9.22596e+06
-0.00017525,9.31067e+06
-0.00017475,9.39643e+06
-0.00017425,9.48326e+06
-0.00017375,9.57117e+06
-0.00017325,9.66018e+06
-0.00017275,9.75031e+06
-0.00017225,9.84157e+06
-0.00017175,9.93398e+06
-0.00017125,1.00276e+07
-0.00017075,1.01223e+07
-0.00017025,1.02183e+07
-0.00016975,1.03155e+07
-0.00016925,1.04139e+07
-0.00016875,1.05136e+07
-0.00016825,1.06146e+07
-0.00016775,1.07169e+07
-0.00016725,1.08205e+07
-0.00016675,1.09255e+07
-0.00016625,1.10318e+07
-0.00016575,1.11395e+07
-0.00016525,1.12487e+07
-0.00016475,1.13592e+07
-0.00016425,1.14713e+07
-0.00016375,1.15848e+07
-0.00016325,1.16998e+07
-0.00016275,1.18163e+07
-0.00016225,1.19344e+07
-0.00016175,1.2054e+07
-0.00016125,1.21753e+07
-0.00016075,1.22982e+07
-0.00016025,1.24228e+07
-0.00015975,1.2549e+07
-0.00015925,1.2677e+07
-0.00015875,1.28067e+07
-0.00015825,1.29382e+07
-0.00015775,1.30714e+07
-0.00015725,1.32066e+07
-0.00015675,1.33435e+07
-0.00015625,1.34824e+07
-0.00015575,1.36232e+07
-0.00015525,1.37659e+07
-0.00015475,1.39106e+07
-0.00015425,1.40574e+07
-0.00015375,1.42062e+07
-0.00015325,1.43571e+07
-0.00015275,1.45102e+07
-0.00015225,1.46654e+07
-0.00015175,1.48228e+07
-0.00015125,1.49825e+07
-0.00015075,1.51444e+07
-0.00015025,1.53086e+07
-0.00014975,1.54753e+07
-0.00014925,1.56443e+07
-0.00014875,1.58158e+07
-0.00014825,1.59897e+07
-0.00014775,1.61662e+07
-0.00014725,1.63452e+07
-0.00014675,1.65269e+07
-0.00014625,1.67113e+07
-0.00014575,1.68983e+07
-0.00014525,1.70881e+07
-0.00014475,1.72808e+07
-0.00014425,1.74763e+07
-0.00014375,1.76747e+07
-0.00014325,1.78761e+07
-0.00014275,1.80805e+07
-0.00014225,1.82879e+07
-0.00014175,1.84985e+07
-0.00014125,1.87123e+07
-0.00014075,1.89294e+07
-0.00014025,1.91497e+07
-0.00013975,1.93734e+07
-0.00013925,1.96005e+07
-0.00013875,1.98312e+07
-0.00013825,2.00653e+07
-0.00013775,2.03031e+07
-0.00013725,2.05446e+07
-0.00013675,2.07898e+07
-0.00013625,2.10389e+07
-0.00013575,2.12919e+07
-0.00013525,2.15488e+07
-0.00013475,2.18098e+07
-0.00013425,2.20748e+07
-0.00013375,2.23441e+07
-0.00013325,2.26177e+07
-0.00013275,2.28956e+07
-0.00013225,2.31779e+07
-0.00013175,2.34648e+07
-0.00013125,2.37563e+07
-0.00013075,2.40525e+07
-0.00013025,2.43535e+07
-0.00012975,2.46593e+07
-0.00012925,2.49701e+07
-0.00012875,2.5286e+07
-0.00012825,2.56071e+07
-0.00012775,2.59334e+07
-0.00012725,2.6265e+07
-0.00012675,2.66022e+07
-0.00012625,2.69449e+07
-0.00012575,2.72933e+07
-0.00012525,2.76475e+07
-0.00012475,2.80076e+07
-0.00012425,2.83738e+07
-0.00012375,2.8746e+07
-0.00012325,2.91246e+07
-0.00012275,2.95095e+07
-0.00012225,2.99009e+07
-0.00012175,3.0299e+07
-0.00012125,3.07038e+07
-0.00012075,3.11155e+07
-0.00012025,3.15343e+07
-0.00011975,3.19602e+07
-0.00011925,3.23935e+07
-0.00011875,3.28342e+07
-0.00011825,3.32825e+07
-0.00011775,3.37386e+07
-0.00011725,3.42026e+07
-0.00011675,3.46747e+07
-0.00011625,3.5155e+07
-0.00011575,3.56437e+07
-0.00011525,3.6141e+07
-0.00011475,3.6647e+07
-0.00011425,3.7162e+07
-0.00011375,3.7686e+07
-0.00011325,3.82193e+07
-0.00011275,3.8762e+07
-0.00011225,3.93144e+07
-0.00011175,3.98766e+07
-0.00011125,4.04489e+07
-0.00011075,4.10314e+07
-0.00011025,4.16243e+07
-0.00010975,4.22279e+07
-0.00010925,4.28423e+07
-0.00010875,4.34678e+07
-0.00010825,4.41046e+07
-0.00010775,4.47529e+07
-0.00010725,4.5413e+07
-0.00010675,4.60851e+07
-0.00010625,4.67694e+07
-0.00010575,4.74661e+07
-0.00010525,4.81756e+07
-0.00010475,4.8898e+07
-0.00010425,4.96337e+07
-0.00010375,5.03828e+07
-0.00010325,5.11457e+07
-0.00010275,5.19226e+07
-0.00010225,5.27137e+07
-0.00010175,5.35195e+07
-0.00010125,5.43401e+07
-0.00010075,5.51759e+07
-0.00010025,5.6027e+07
-9.975e-05,5.6894e+07
-9.925e-05,5.77769e+07
-9.875e-05,5.86762e+07
-9.825e-05,5.95922e+07
-9.775e-05,6.05251e+07
-9.725e-05,6.14753e+07
-9.675e-05,6.24432e+07
-9.625e-05,6.3429e+07
-9.575e-05,6.44331e+07
-9.525e-05,6.54558e+07
-9.475e-05,6.64974e+07
-9.425e-05,6.75584e+07
-9.375e-05,6.8639e+07
-9.325e-05,6.97397e+07
-9.275e-05,7.08607e+07
-9.225e-05,7.20025e+07
-9.175e-05,7.31653e+07
-9.125e-05,7.43496e+07
-9.075e-05,7.55558e+07
-9.025e-05,7.67841e+07
-8.975e-05,7.80351e+07
-8.925e-05,7.93089e+07
-8.875e-05,8.06061e+07
-8.825e-05,8.19271e+07
-8.775e-05,8.3272e+07
-8.725e-05,8.46415e+07
-8.675e-05,8.60358e+07
-8.625e-05,8.74553e+07
-8.575e-05,8.89003e+07
-8.525e-05,9.03714e+07
-8.475e-05,9.18687e+07
-8.425e-05,9.33928e+07
-8.375e-05,9.49438e+07
-8.325e-05,9.65223e+07
-8.275e-05,9.81286e+07
-8.225e-05,9.97629e+07
-8.175e-05,1.01426e+08
-8.125e-05,1.03117e+08
-8.075e-05,1.04838e+08
-8.025e-05,1.06588e+08
-7.975e-05,1.08368e+08
-7.925e-05,1.10177e+08
-7.875e-05,1.12017e+08
-7.825e-05,1.13887e+08
-7.775e-05,1.15788e+08
-7.725e-05,1.1772e+08
-7.675e-05,1.19683e+08
-7.625e-05,1.21678e+08
-7.575e-05,1.23703e+08
-7.525e-05,1.25761e+08
-7.475e-05,1.2785e+08
-7.425e-05,1.29971e+08
-7.375e-05,1.32123e+08
-7.325e-05,1.34308e+08
-7.275e-05,1.36524e+08
-7.225e-05,1.38772e+08
-7.175e-05,1.41052e+08
-7.125e-05,1.43364e+08
-7.075e-05,1.45706e+08
-7.025e-05,1.4808e+08
-6.975e-05,1.50486e+08
-6.925e-05,1.52921e+08
-6.875e-05,1.55388e+08
-6.825e-05,1.57884e+08
-6.775e-05,1.60409e+08
-6.725e-05,1.62964e+08
-6.675e-05,1.65548e+08
-6.625e-05,1.68159e+08
-6.575e-05,1.70798e+08
-6.525e-05,1.73463e+08
-6.475e-05,1.76154e+08
-6.425e-05,1.78871e+08
-6.375e-05,1.81612e+08
-6.325e-05,1.84375e+08
-6.275e-05,1.87161e+08
-6.225e-05,1.89968e+08
-6.175e-05,1.92795e+08
-6.125e-05,1.9564e+08
-6.075e-05,1.98504e+08
-6.025e-05,2.01384e+08
-5.975e-05,2.0428e+08
-5.925e-05,2.07188e+08
-5.875e-05,2.10108e+08
-5.825e-05,2.13038e+08
-5.775e-05,2.15977e+08
-5.725e-05,2.18925e+08
-5.675e-05,2.21879e+08
-5.625e-05,2.24836e+08
-5.575e-05,2.27796e+08
-5.525e-05,2.30756e+08
-5.475e-05,2.33715e+08
-5.425e-05,2.36673e+08
-5.375e-05,2.39628e+08
-5.325e-05,2.42578e+08
-5.275e-05,2.45521e+08
-5.225e-05,2.48454e+08
-5.175e-05,2.51378e+08
-5.125e-05,2.54291e+08
-5.075e-05,2.57187e+08
-5.025e-05,2.60074e+08
-4.975e-05,2.62946e+08
-4.925e-05,2.65799e+08
-4.875e-05,2.68638e+08
-4.825e-05,2.71457e+08
-4.775e-05,2.74254e+08
-4.725e-05,2.77029e+08
-4.675e-05,2.79785e+08
-4.625e-05,2.82521e+08
-4.575e-05,2.85233e+08
-4.525e-05,2.8792e+08
-4.475e-05,2.90582e+08
-4.425e-05,2.93215e+08
-4.375e-05,2.95825e+08
-4.325e-05,2.98409e+08
-4.275e-05,3.00964e+08
-4.225e-05,3.03495e+08
-4.175e-05,3.05993e+08
-4.125e-05,3.08459e+08
-4.075e-05,3.10897e+08
-4.025e-05,3.1331e+08
-3.975e-05,3.15697e+08
-3.925e-05,3.18053e+08
-3.875e-05,3.20381e+08
-3.825e-05,3.22678e+08
-3.775e-05,3.24944e+08
-3.725e-05,3.27173e+08
-3.675e-05,3.29376e+08
-3.625e-05,3.31555e+08
-3.575e-05,3.33704e+08
-3.525e-05,3.35824e+08
-3.475e-05,3.37911e+08
-3.425e-05,3.39964e+08
-3.375e-05,3.41978e+08
-3.325e-05,3.43963e+08
-3.275e-05,3.45925e+08
-3.225e-05,3.47856e+08
-3.175e-05,3.49747e+08
-3.125e-05,3.51599e+08
-3.075e-05,3.53416e+08
-3.025e-05,3.55208e+08
-2.975e-05,3.56971e+08
-2.925e-05,3.587e+08
-2.875e-05,3.60396e+08
-2.825e-05,3.62051e+08
-2.775e-05,3.63667e+08
-2.725e-05,3.65246e+08
-2.675e-05,3.66801e+08
-2.625e-05,3.6833e+08
-2.575e-05,3.69829e+08
-2.525e-05,3.71293e+08
-2.475e-05,3.72725e+08
-2.425e-05,3.74126e+08
-2.375e-05,3.7548e+08
-2.325e-05,3.76816e+08
-2.275e-05,3.78127e+08
-2.225e-05,3.79405e+08
-2.175e-05,3.80654e+08
-2.125e-05,3.81877e+08
-2.075e-05,3.83067e+08
-2.025e-05,3.84194e+08
-1.975e-05,3.85315e+08
-1.925e-05,3.8642e+08
-1.875e-05,3.87492e+08
-1.825e-05,3.88538e+08
-1.775e-05,3.8954e+08
-1.725e-05,3.90507e+08
-1.675e-05,3.91471e+08
-1.625e-05,3.9241e+08
-1.575e-05,3.93323e+08
-1.525e-05,3.9421e+08
-1.475e-05,3.95068e+08
-1.425e-05,3.95893e+08
-1.375e-05,3.96691e+08
-1.325e-05,3.9748e+08
-1.275e-05,3.98244e+08
-1.225e-05,3.9899e+08
-1.175e-05,3.99713e+08
-1.125e-05,4.00425e+08
-1.075e-05,4.01083e+08
-1.025e-05,4.01711e+08
-9.75e-06,4.02353e+08
-9.25e-06,4.02971e+08
-8.75e-06,4.03576e+08
-8.25e-06,4.04162e+08
-7.75e-06,4.04713e+08
-7.25e-06,4.05239e+08
-6.75e-06,4.05755e+08
-6.25e-06,4.06275e+08
-5.75e-06,4.06767e+08
-5.25e-06,4.07246e+08
-4.75e-06,4.07704e+08
-4.25e-06,4.08122e+08
-3.75e-06,4.08515e+08
-3.25e-06,4.08898e+08
-2.75e-06,4.09279e+08
-2.25e-06,4.09631e+08
-1.75e-06,4.09969e+08
-1.25e-06,4.1028e+08
-7.5e-07,4.1055e+08
-2.5e-07,4.10799e+08
2.5e-07,4.11041e+08
7.5e-07,4.11279e+08
1.25e-06,4.1149e+08
1.75e-06,4.11695e+08
2.25e-06,4.11877e+08
2.75e-06,4.12023e+08
3.25e-06,4.12149e+08
3.75e-06,4.1227e+08
4.25e-06,4.12389e+08
4.75e-06,4.12484e+08
5.25e-06,4.12574e+08
5.75e-06,4.12637e+08
6.25e-06,4.12664e+08
6.75e-06,4.1268e+08
7.25e-06,4.12692e+08
7.75e-06,4.12695e+08
8.25e-06,4.12677e+08
8.75e-06,4.12639e+08
9.25e-06,4.12588e+08
9.75e-06,4.1252e+08
1.025e-05,4.12415e+08
1.075e-05,4.12288e+08
1.125e-05,4.12152e+08
1.175e-05,4.12014e+08
1.225e-05,4.11856e+08
1.275e-05,4.11681e+08
1.325e-05,4.11484e+08
1.375e-05,4.11258e+08
1.425e-05,4.11026e+08
1.475e-05,4.10786e+08
1.525e-05,4.10531e+08
1.575e-05,4.10268e+08
1.625e-05,4.09977e+08
1.675e-05,4.09659e+08
1.725e-05,4.0932e+08
1.775e-05,4.08981e+08
1.825e-05,4.08626e+08
1.875e-05,4.08247e+08
1.925e-05,4.07865e+08
1.975e-05,4.07464e+08
2.025e-05,4.07051e+08
2.075e-05,4.06639e+08
2.125e-05,4.06206e+08
2.175e-05,4.05763e+08
2.225e-05,4.05315e+08
2.275e-05,4.04861e+08
2.325e-05,4.04398e+08
2.375e-05,4.03914e+08
2.425e-05,4.03403e+08
2.475e-05,4.02915e+08
2.525e-05,4.0243e+08
2.575e-05,4.01937e+08
2.625e-05,4.01443e+08
2.675e-05,4.00954e+08
2.725e-05,4.00462e+08
2.775e-05,3.99953e+08
2.825e-05,3.99441e+08
2.875e-05,3.9895e+08
2.925e-05,3.9849e+08
2.975e-05,3.98039e+08
3.025e-05,3.97607e+08
3.075e-05,3.97194e+08
3.125e-05,3.96802e+08
3.175e-05,3.96447e+08
3.225e-05,3.96138e+08
3.275e-05,3.95878e+08
3.325e-05,3.95665e+08
3.375e-05,3.95503e+08
3.425e-05,3.95404e+08
3.475e-05,3.95387e+08
3.525e-05,3.95474e+08
3.575e-05,3.95664e+08
3.625e-05,3.95958e+08
3.675e-05,3.96405e+08
3.725e-05,3.97026e+08
3.775e-05,3.97826e+08
3.825e-05,3.98791e+08
3.875e-05,3.99981e+08
3.925e-05,4.01448e+08
3.975e-05,4.0325e+08
4.025e-05,4.05393e+08
4.075e-05,4.07937e+08
4.125e-05,4.10944e+08
4.175e-05,4.14499e+08
4.225e-05,4.18623e+08
4.275e-05,4.23369e+08
4.325e-05,4.28876e+08
4.375e-05,4.3524e+08
4.425e-05,4.42492e+08
4.475e-05,4.50438e+08
4.525e-05,4.58791e+08
4.575e-05,4.66425e+08
4.625e-05,4.70912e+08
4.675e-05,4.68883e+08
4.725e-05,4.54946e+08
4.775e-05,4.28081e+08
4.825e-05,3.94685e+08
4.875e-05,3.61138e+08
4.925e-05,3.30409e+08
4.975e-05,3.03202e+08
5.025e-05,2.79261e+08
5.075e-05,2.58193e+08
5.125e-05,2.39564e+08
5.175e-05,2.22927e+08
5.225e-05,2.07971e+08
5.275e-05,1.94437e+08
5.325e-05,1.82109e+08
5.375e-05,1.70832e+08
5.425e-05,1.60466e+08
5.475e-05,1.50886e+08
5.525e-05,1.42009e+08
5.575e-05,1.33756e+08
5.625e-05,1.26049e+08
5.675e-05,1.18842e+08
5.725e-05,1.12086e+08
5.775e-05,1.05739e+08
5.825e-05,9.97686e+07
5.875e-05,9.41419e+07
5.925e-05,8.8829e+07
5.975e-05,8.38101e+07
6.025e-05,7.90641e+07
6.075e-05,7.45713e+07
6.125e-05,7.03139e+07
6.175e-05,6.62768e+07
6.225e-05,6.2447e+07
6.275e-05,5.88121e+07
6.325e-05,5.53604e+07
6.375e-05,5.20812e+07
6.425e-05,4.89664e+07
6.475e-05,4.60072e+07
6.525e-05,4.31955e+07
6.575e-05,4.05233e+07
6.625e-05,3.7984e+07
6.675e-05,3.55714e+07
6.725e-05,3.32789e+07
6.775e-05,3.1101e+07
6.825e-05,2.90335e+07
6.875e-05,2.70729e+07
6.925e-05,2.52126e+07
6.975e-05,2.3445e+07
7.025e-05,2.17669e+07
7.075e-05,2.01803e+07
7.125e-05,1.8685e+07
7.175e-05,1.72716e+07
7.225e-05,1.5926e+07
7.275e-05,1.46459e+07
7.325e-05,1.34439e+07
7.375e-05,1.23268e+07
7.425e-05,1.12802e+07
7.475e-05,1.02802e+07
7.525e-05,9.32341e+06
7.575e-05,8.43075e+06
7.625e-05,7.61712e+06
7.675e-05,6.86741e+06
7.725e-05,6.15431e+06
7.775e-05,5.47039e+06
7.825e-05,4.83335e+06
7.875e-05,4.26055e+06
7.925e-05,3.74462e+06
7.975e-05,3.26429e+06
8.025e-05,2.80981e+06
8.075e-05,2.39008e+06
8.125e-05,2.01593e+06
8.175e-05,1.68646e+06
8.225e-05,1.39163e+06
8.275e-05,1.12401e+06
8.325e-05,885385
8.375e-05,679774
8.425e-05,505173
8.475e-05,357023
8.525e-05,234420
8.575e-05,141531
8.625e-05,78681.2
8.675e-05,37379.8
8.725e-05,5000
8.775e-05,5000
8.825e-05,5000
8.875e-05,5000
8.925e-05,5000
8.975e-05,5000
9.025e-05,5000
9.075e-05,5000
9.125e-05,5000
9.175e-05,5000
9.225e-05,5000
9.275e-05,5000
9.325e-05,5000
9.375e-05,5000
9.425e-05,5000
9.475e-05,5000
9.525e-05,5000
9.575e-05,5000
9.625e-05,5000
9.675e-05,5000
9.725e-05,5000
9.775e-05,5000
9.825e-05,5000
9.875e-05,5000
9.925e-05,5000
9.975e-05,5000
0.00010025,5000
0.00010075,5000
0.00010125,5000
0.00010175,5000
0.00010225,5000
0.00010275,5000
0.00010325,5000
0.00010375,5000
0.00010425,5000
0.00010475,5000
0.00010525,5000
0.00010575,5000
0.00010625,5000
0.00010675,5000
0.00010725,5000
0.00010775,5000
0.00010825,5000
0.00010875,5000
0.00010925,5000
0.00010975,5000
0.00011025,5000
0.00011075,5000
0.00011125,5000
0.00011175,5000
0.00011225,5000
0.00011275,5000
0.00011325,5000
0.00011375,5000
0.00011425,5000
0.00011475,5000
0.00011525,5000
0.00011575,5000
0.00011625,5000
0.00011675,5000
0.00011725,5000
0.00011775,5000
0.00011825,5000
0.00011875,5000
0.00011925,5000
0.00011975,5000
0.00012025,5000
0.00012075,5000
0.00012125,5000
0.00012175,5000
0.00012225,5000
0.00012275,5000
0.00012325,5000
0.00012375,5000
0.00012425,5000
0.00012475,5000
0.00012525,5000
0.00012575,5000
0.00012625,5000
0.00012675,5000
0.00012725,5000
0.00012775,5000
0.00012825,5000
0.00012875,5000
0.00012925,5000
0.00012975,5000
0.00013025,5000
0.00013075,5000
0.00013125,5000
0.00013175,5000
0.00013225,5000
0.00013275,5000
0.00013325,5000
0.00013375,5000
0.00013425,5000
0.00013475,5000
0.00013525,5000
0.00013575,5000
0.00013625,5000
0.00013675,5000
0.00013725,5000
0.00013775,5000
0.00013825,5000
0.00013875,5000
0.00013925,5000
0.00013975,5000
0.00014025,5000
0.00014075,5000
0.00014125,5000
0.00014175,5000
0.00014225,5000
0.00014275,5000
0.00014325,5000
0.00014375,5000
0.00014425,5000
0.00014475,5000
0.00014525,5000
0.00014575,5000
0.00014625,5000
0.00014675,5000
0.00014725,5000
0.00014775,5000
0.00014825,5000
0.00014875,5000
0.00014925,5000
0.00014975,5000
0.00015025,5000
0.00015075,5000
0.00015125,5000
0.00015175,5000
0.00015225,5000
0.00015275,5000
0.00015325,5000
0.00015375,5000
0.00015425,5000
0.00015475,5000
0.00015525,5000
0.00015575,5000
0.00015625,5000
0.00015675,5000
0.00015725,5000
0.00015775,5000
0.00015825,5000
0.00015875,5000
0.00015925,5000
0.00015975,5000
0.00016025,5000
0.00016075,5000
0.00016125,5000
0.00016175,5000
0.00016225,5000
0.00016275,5000
0.00016325,5000
0.00016375,5000
0.00016425,5000
0.00016475,5000
0.00016525,5000
0.00016575,5000
0.00016625,5000
0.00016675,5000
0.00016725,5000
0.00016775,5000
0.00016825,5000
0.00016875,5000
0.00016925,5000
0.00016975,5000
0.00017025,5000
0.00017075,5000
0.00017125,5000
0.00017175,5000
0.00017225,5000
0.00017275,5000
0.00017325,5000
0.00017375,5000
0.00017425,5000
0.00017475,5000
0.00017525,5000
0.00017575,5000
0.00017625,5000
0.00017675,5000
0.00017725,5000
0.00017775,5000
0.00017825,5000
0.00017875,5000
0.00017925,5000
0.00017975,5000
0.00018025,5000
0.00018075,5000
0.00018125,5000
0.00018175,5000
0.00018225,5000
0.00018275,5000
0.00018325,5000
0.00018375,5000
0.00018425,5000
0.00018475,5000
0.00018525,5000
0.00018575,5000
0.00018625,5000
0.00018675,5000
0.00018725,5000
0.00018775,5000
0.00018825,5000
0.00018875,5000
0.00018925,5000
0.00018975,5000
0.00019025,5000
0.00019075,5000
0.00019125,5000
0.00019175,5000
0.00019225,5000
0.00019275,5000
0.00019325,5000
0.00019375,5000
0.00019425,5000
0.00019475,5000
0.00019525,5000
0.00019575,5000
0.00019625,5000
0.00019675,5000
0.00019725,5000
0.00019775,5000
0.00019825,5000
0.00019875,5000
0.00019925,5000
0.00019975,5000
0.00020025,5000
0.00020075,5000
0.00020125,5000
0.00020175,5000
0.00020225,5000
0.00020275,5000
0.00020325,5000
0.00020375,5000
0.00020425,5000
0.00020475,5000
0.00020525,5000
0.00020575,5000
0.00020625,5000
0.00020675,5000
0.00020725,5000
0.00020775,5000
0.00020825,5000
0.00020875,5000
0.00020925,5000
0.00020975,5000
0.00021025,5000
0.00021075,5000
0.00021125,5000
0.00021175,5000
0.00021225,5000
0.00021275,5000
0.00021325,5000
0.00021375,5000
0.00021425,5000
0.00021475,5000
0.00021525,5000
0.00021575,5000
0.00021625,5000
0.00021675,5000
0.00021725,5000
0.00021775,5000
0.00021825,5000
0.00021875,5000
0.00021925,5000
0.00021975,5000
0.00022025,5000
0.00022075,5000
0.00022125,5000
0.00022175,5000
0.00022225,5000
0.00022275,5000
0.00022325,5000
0.00022375,5000
0.00022425,5000
0.00022475,5000
0.00022525,5000
0.00022575,5000
0.00022625,5000
0.00022675,5000
0.00022725,5000
0.00022775,5000
0.00022825,5000
0.00022875,5000
0.00022925,5000
0.00022975,5000
0.00023025,5000
0.00023075,5000
0.00023125,5000
0.00023175,5000
0.00023225,5000
0.00023275,5000
0.00023325,5000
0.00023375,5000
0.00023425,5000
0.00023475,5000
0.00023525,5000
0.00023575,5000
0.00023625,5000
0.00023675,5000
0.00023725,5000
0.00023775,5000
0.00023825,5000
0.00023875,5000
0.00023925,5000
0.00023975,5000
0.00024025,5000
0.00024075,5000
0.00024125,5000
0.00024175,5000
0.00024225,5000
0.00024275,5000
0.00024325,5000
0.00024375,5000
0.00024425,5000
0.00024475,5000
0.00024525,5000
0.00024575,5000
0.00024625,5000
0.00024675,5000
0.00024725,5000
0.00024775,5000
0.00024825,5000
0.00024875,5000
0.00024925,5000
0.00024975,5000
0.000250252,5000
0.000250759,5000
0.000251276,5000
0.000251801,5000
0.000252336,5000
0.00025288,5000
0.000253434,5000
0.000253998,5000
0.000254571,5000
0.000255155,5000
0.000255749,5000
0.000256353,5000
0.000256968,5000
0.000257593,5000
0.00025823,5000
0.000258878,5000
0.000259537,5000
0.000260208,5000
0.000260891,5000
0.000261585,5000
0.000262292,5000
0.000263011,5000
0.000263743,5000
0.000264488,5000
0.000265246,5000
0.000266017,5000
0.000266802,5000
0.000267601,5000
0.000268413,5000
0.00026924,5000
0.000270081,5000
0.000270938,5000
0.000271809,5000
0.000272696,5000
0.000273598,5000
0.000274516,5000
0.00027545,5000
0.000276401,5000
0.000277368,5000
0.000278352,5000
0.000279354,5000
0.000280373,5000
0.00028141,5000
0.000282466,5000
0.00028354,5000
0.000284633,5000
0.000285745,5000
0.000286876,5000
0.000288028,5000
0.0002892,5000
0.000290392,5000
0.000291605,5000
0.00029284,5000
0.000294096,5000
0.000295375,5000
0.000296676,5000
0.000297999,5000
0.000299347,5000
0.000300717,5000
0.000302112,5000
0.000303531,5000
0.000304976,5000
0.000306446,5000
0.000307941,5000
0.000309463,5000
0.000311012,5000
0.000312587,5000
0.000314191,5000
0.000315823,5000
0.000317483,5000
0.000319173,5000
0.000320892,5000
0.000322642,5000
0.000324422,5000
0.000326234,5000
0.000328077,5000
0.000329953,5000
0.000331862,5000
0.000333804,5000
0.000335781,5000
0.000337792,5000
0.000339839,5000
0.000341921,5000
0.000344041,5000
0.000346197,5000
0.000348392,5000
0.000350625,5000
0.000352897,5000
0.000355209,5000
0.000357562,5000
0.000359956,5000
0.000362393,5000
0.000364872,5000
0.000367395,5000
0.000369962,5000
0.000372574,5000
0.000375232,5000
0.000377937,5000
0.00038069,5000
0.000383491,5000
0.000386341,5000
0.000389241,5000
0.000392192,5000
0.000395195,5000
0.000398251,5000
0.000401361,5000
0.000404525,5000
0.000407745,5000
0.000411022,5000
0.000414356,5000
0.000417749,5000
0.000421201,5000
0.000424714,5000
0.000428289,5000
0.000431927,5000
0.000435629,5000
0.000439396,5000
0.000443229,5000
0.000447129,5000
0.000451098,5000
0.000455137,5000
0.000459246,5000
0.000463429,5000
0.000467684,5000
0.000472014,5000
0.000476421,5000
0.000480905,5000
0.000485468,5000
0.000490111,5000
0.000494835,5000
0.000499643,5000


==> validation/validation.csv <==
havaej_xh(m),havaej_h(m),havaej_xp(m),havaej_p(Pa),srirattayawong_xh(m),srirattayawong_h(m),srirattayawong_xp(m),srirattayawong_p(Pa)
-0.000144024,5.94E-07,-0.000147653,44639195.5,-0.000297338,3.97E-06,-0.000297634,1887351.691
-0.00014311,5.84E-07,-0.000143541,50027160.21,-0.000294171,3.90E-06,-0.000292385,2001412.1
-0.000142013,5.74E-07,-0.000139429,56738484.68,-0.000291492,3.82E-06,-0.000284751,2115472.509
-0.000140734,5.63E-07,-0.000135317,64300540.42,-0.000288569,3.74E-06,-0.000279502,2229532.917
-0.000139402,5.52E-07,-0.000131205,73469533,-0.000285646,3.65E-06,-0.000273776,2564110.116
-0.000138044,5.41E-07,-0.000127094,83867359.64,-0.000282479,3.58E-06,-0.000267572,2533694.007
-0.000136712,5.30E-07,-0.000122982,96533803,-0.000279069,3.47E-06,-0.000262419,2647754.416
-0.000135249,5.18E-07,-0.00011887,110807183.2,-0.000276146,3.40E-06,-0.000257074,2723794.688
-0.000133787,5.06E-07,-0.000114758,128105385.7,-0.000273467,3.33E-06,-0.000251825,3065975.914
-0.000132299,4.95E-07,-0.000110646,147199576.4,-0.000270544,3.25E-06,-0.000246672,3233264.513
-0.000130523,4.83E-07,-0.000106534,171209103.4,-0.000267864,3.19E-06,-0.000241737,3484197.412
-0.000128924,4.72E-07,-0.000102796,194357396.3,-0.000264941,3.10E-06,-0.000236079,3712318.23
-0.000127206,4.62E-07,-9.96E-05,216250597.9,-0.000261774,3.03E-06,-0.00023083,4016479.319
-0.000125744,4.52E-07,-9.66E-05,238345979.5,-0.000259339,2.98E-06,-0.000223672,4320640.409
-0.00012418,4.41E-07,-9.36E-05,261351170.9,-0.000256416,2.89E-06,-0.000218423,4776882.044
-0.000122149,4.29E-07,-9.06E-05,283966443.9,-0.000253249,2.82E-06,-0.000212379,5087379.823
-0.000120077,4.18E-07,-8.77E-05,306971635.3,-0.00025057,2.75E-06,-0.000207925,5423224.359
-0.000118249,4.08E-07,-8.45E-05,329644674,-0.000247403,2.68E-06,-0.000202676,5955506.266
-0.000116421,3.99E-07,-8.09E-05,353293953,-0.000243749,2.59E-06,-0.00019738,6453570.051
-0.00011441,3.90E-07,-7.72E-05,375857236.8,-0.000240339,2.52E-06,-0.000192179,6944029.808
-0.000112216,3.80E-07,-7.33E-05,398448878.3,-0.000237416,2.45E-06,-0.00018693,7628392.26
-0.00010984,3.70E-07,-6.92E-05,419906211.5,-0.000234249,2.38E-06,-0.000182396,8293744.643
-0.00010728,3.61E-07,-6.50E-05,439094927.9,-0.000231083,2.32E-06,-0.000175477,9225237.981
-0.000104356,3.51E-07,-6.09E-05,456393130.4,-0.000227429,2.23E-06,-0.000170228,10213761.52
-0.000100882,3.41E-07,-5.68E-05,472084396.1,-0.000223532,2.15E-06,-0.00016498,11278325.34
-9.70434E-05,3.32E-07,-5.27E-05,486357776.3,-0.000219878,2.07E-06,-0.000159731,12418929.42
-9.30217E-05,3.25E-07,-4.86E-05,499307796.7,-0.000215981,1.99E-06,-0.000155197,13782901.81
-8.9E-05,3.18E-07,-4.45E-05,510556354.6,-0.000212083,1.92E-06,-0.000149369,15672366.79
-8.49783E-05,3.13E-07,-4.04E-05,520954181.3,-0.000208186,1.84E-06,-0.000143984,17475607.54
-8.09566E-05,3.09E-07,-3.63E-05,530217699.6,-0.000204532,1.77E-06,-0.000138735,19794835.85
-7.69349E-05,3.05E-07,-3.21E-05,538063332.4,-0.000199904,1.68E-06,-0.000133844,22147331.78
-7.29132E-05,3.02E-07,-2.80E-05,545247285.3,-0.000195337,1.60E-06,-0.000128237,25597659.14
-6.88915E-05,2.99E-07,-2.39E-05,551107878.5,-0.000191216,1.52E-06,-0.000122988,29223829.63
-6.48698E-05,2.97E-07,-1.98E-05,556779420.3,-0.000187725,1.47E-06,-0.000117978,33219745.95
-6.08481E-05,2.94E-07,-1.57E-05,560276871.1,-0.000183584,1.40E-06,-0.00011249,39033024.77
-5.68264E-05,2.92E-07,-1.16E-05,563490744.8,-0.0001792,1.32E-06,-0.000107957,44156238.13
-5.28047E-05,2.91E-07,-7.48E-06,566137464.3,-0.000175059,1.26E-06,-0.000101515,54012958.44
-4.8783E-05,2.89E-07,-3.36E-06,567649875.5,-0.000169456,1.17E-06,-9.72E-05,61198764.18
-4.47613E-05,2.88E-07,7.49E-07,568973235.2,-0.000165315,1.12E-06,-9.29E-05,70585513.37
-4.07396E-05,2.86E-07,4.86E-06,568595132.4,-0.0001602,1.04E-06,-8.89E-05,80384675.42
-3.67179E-05,2.85E-07,8.97E-06,566893669.9,-0.000155398,9.71E-07,-8.53E-05,90056047.57
-3.26962E-05,2.84E-07,1.31E-05,564814104.6,-0.000149969,8.99E-07,-8.22E-05,100364433
-2.86745E-05,2.83E-07,1.72E-05,562072859.4,-0.000144935,8.40E-07,-7.91E-05,110070933.6
-2.46528E-05,2.82E-07,2.13E-05,558575408.6,-0.000139252,7.68E-07,-7.54E-05,123741888.3
-2.06311E-05,2.81E-07,2.54E-05,553943649.4,-0.000133893,7.08E-07,-7.32E-05,133289695
-1.66095E-05,2.81E-07,2.95E-05,548933787.5,-0.000128534,6.52E-07,-7.10E-05,142647401
-1.25878E-05,2.80E-07,3.36E-05,542884142.9,-0.000123419,6.02E-07,-6.92E-05,152527883.9
-8.56606E-06,2.79E-07,3.78E-05,535322087.2,-0.000116793,5.40E-07,-6.68E-05,162759672.8
-4.54436E-06,2.79E-07,4.19E-05,527665505.7,-0.000111483,4.95E-07,-6.52E-05,172236572
-5.23E-07,2.78E-07,4.60E-05,519630821.5,-0.000106542,4.57E-07,-6.36E-05,180810112.7
3.49903E-06,2.78E-07,5.01E-05,512635920,-0.000100766,4.16E-07,-6.16E-05,190677750.2
7.52073E-06,2.77E-07,5.42E-05,507153429.6,-9.55528E-05,3.83E-07,-6.02E-05,200705506.8
1.15424E-05,2.77E-07,5.83E-05,504412184.4,-9.00478E-05,3.51E-07,-5.83E-05,211078893.7
1.55641E-05,2.76E-07,6.24E-05,504790287.1,-8.4689E-05,3.26E-07,-5.65E-05,221736073.6
1.95858E-05,2.76E-07,6.65E-05,507058903.9,-7.89242E-05,3.02E-07,-5.51E-05,230369360.3
2.36075E-05,2.76E-07,7.07E-05,502805247.5,-7.25098E-05,2.80E-07,-5.36E-05,238747731
2.76292E-05,2.76E-07,7.40E-05,484291714.6,-6.71509E-05,2.67E-07,-5.15E-05,251582484
3.16509E-05,2.76E-07,7.63E-05,458623936.9,-6.09801E-05,2.53E-07,-5.00E-05,259937620.2
3.56726E-05,2.76E-07,7.75E-05,432302581.4,-5.64332E-05,2.48E-07,-4.81E-05,270567416.6
3.96943E-05,2.76E-07,7.85E-05,409962108.2,-5.10744E-05,2.41E-07,-4.64E-05,280033163.2
4.3716E-05,2.76E-07,7.98E-05,382541553.9,-4.57156E-05,2.38E-07,-4.45E-05,290915635.1
4.77377E-05,2.76E-07,8.05E-05,352090775.9,-4.03567E-05,2.35E-07,-4.24E-05,300979089.9
5.17594E-05,2.77E-07,8.14E-05,321153115.5,-3.52414E-05,2.32E-07,-4.08E-05,310179962.9
5.57811E-05,2.77E-07,8.22E-05,293268785.2,-2.76416E-05,2.31E-07,-3.86E-05,319892327.4
5.98028E-05,2.78E-07,8.32E-05,265343193.7,-2.23315E-05,2.30E-07,-3.62E-05,330858692.5
6.38245E-05,2.78E-07,8.43E-05,234446794.5,-1.69727E-05,2.30E-07,-3.38E-05,340236147.9
6.78462E-05,2.77E-07,8.54E-05,209076097.5,-1.16138E-05,2.30E-07,-3.09E-05,353057624.1
7.18679E-05,2.74E-07,8.64E-05,182630958.4,-5.28062E-06,2.30E-07,-2.80E-05,360979934.2
7.58896E-05,2.67E-07,8.75E-05,159755739.8,7.82E-08,2.30E-07,-2.47E-05,372727311.4
7.93628E-05,2.58E-07,8.88E-05,137573709.7,5.51826E-06,2.30E-07,-2.06E-05,382549708
8.22877E-05,2.48E-07,9.08E-05,110564117.1,1.07959E-05,2.30E-07,-1.66E-05,390989650.2
8.55782E-05,2.38E-07,9.33E-05,85237982.24,1.61548E-05,2.30E-07,-9.90E-06,401897204.8
8.94171E-05,2.30E-07,9.61E-05,62420529.34,2.15136E-05,2.30E-07,-4.65E-06,407486164.8
9.34388E-05,2.26E-07,9.98E-05,41141744.72,2.69699E-05,2.30E-07,-1.95E-07,410483418.9
9.74605E-05,2.27E-07,0.000103919,24505222.1,3.22313E-05,2.30E-07,5.85E-06,412162641.6
0.000101482,2.34E-07,0.000108031,14390972.55,3.91328E-05,2.30E-07,1.09E-05,411710202
0.000105138,2.43E-07,0.000112143,7207019.599,4.48977E-05,2.28E-07,1.83E-05,407524185
0.000108063,2.53E-07,0.000116255,4276723,4.97693E-05,2.18E-07,2.35E-05,403151869.3
0.00011044,2.62E-07,0.000121115,117592.3447,5.71256E-05,1.97E-07,2.88E-05,398019150.9
0.000112633,2.72E-07,0.000125226,-1394818.803,6.24357E-05,1.91E-07,3.40E-05,393684855.4
0.000114827,2.83E-07,0.000129338,-544087.5323,6.7551E-05,1.95E-07,3.91E-05,396779694.5
0.000116838,2.94E-07,0.00013345,495695.1316,7.46149E-05,2.09E-07,4.19E-05,405436879.5
0.000118483,3.03E-07,0.000137562,-1772921.59,7.99737E-05,2.25E-07,4.33E-05,415372627.4
0.000120128,3.14E-07,0.000141674,-1772921.59,8.53326E-05,2.49E-07,4.40E-05,423702556.2
0.000121773,3.24E-07,0.000145786,-638613.229,8.97171E-05,2.70E-07,4.44E-05,429402370.3
0.000123236,3.34E-07,0.000148589,-274659.5716,9.61044E-05,3.11E-07,4.49E-05,434546862.9
0.00012509,3.44E-07,,,0.000101409,3.46E-07,4.52E-05,441265124.2
0.000126526,3.55E-07,,,0.000106768,3.87E-07,4.57E-05,449456334.4
0.000127806,3.65E-07,,,0.000112127,4.32E-07,4.60E-05,457784663.1
0.000129086,3.75E-07,,,0.000116998,4.73E-07,4.64E-05,464756003.1
0.000130417,3.85E-07,,,0.000123027,5.35E-07,4.71E-05,472930466.3
0.000131775,3.96E-07,,,0.000128203,5.86E-07,4.81E-05,467854376.5
0.000133107,4.07E-07,,,0.000133701,6.45E-07,4.82E-05,461476236.8
0.000134439,4.19E-07,,,0.000138921,7.07E-07,4.84E-05,455460883
0.000135797,4.30E-07,,,0.000144659,7.79E-07,4.84E-05,447714949.7
0.000136998,4.42E-07,,,0.000149639,8.41E-07,4.87E-05,438419829.6
0.000138356,4.53E-07,,,0.000154162,9.02E-07,4.88E-05,409396043
0.000139505,4.65E-07,,,0.000159139,9.71E-07,4.88E-05,418847848.9
0.000140602,4.75E-07,,,0.00016401,1.04E-06,4.88E-05,427979018.2
0.000141699,4.86E-07,,,0.000168638,1.11E-06,4.90E-05,399221311.4
0.00014265,4.95E-07,,,0.000173266,1.18E-06,4.90E-05,389121760.1
0.000143841,5.07E-07,,,0.000177976,1.26E-06,4.93E-05,377720743.3
0.00014499,5.18E-07,,,0.000182035,1.32E-06,4.93E-05,351610445
0.000146086,5.31E-07,,,0.000187881,1.43E-06,4.95E-05,368335985.7
0.000147183,5.42E-07,,,0.000192266,1.50E-06,4.95E-05,359474502.8
0.000148437,5.55E-07,,,0.000196163,1.57E-06,4.97E-05,341108438.4
0.000149011,5.64E-07,,,0.000199573,1.63E-06,4.99E-05,333600366.8
,,,,,,5.01E-05,317070659.9
,,,,,,5.02E-05,309622334.2
,,,,,,5.06E-05,295605939.4
,,,,,,5.08E-05,284923367.4
,,,,,,5.11E-05,271512587.7
,,,,,,5.15E-05,258181089.9
,,,,,,5.15E-05,247542995.4
,,,,,,5.18E-05,235848061.9
,,,,,,5.23E-05,226229498.5
,,,,,,5.27E-05,212971345.9
,,,,,,5.31E-05,203477717.9
,,,,,,5.36E-05,189291644.7
,,,,,,5.40E-05,178802649.5
,,,,,,5.44E-05,167897524
,,,,,,5.46E-05,158058863.2
,,,,,,5.56E-05,148026194.1
,,,,,,5.60E-05,134229199.7
,,,,,,5.69E-05,123513767.4
,,,,,,5.83E-05,106792873.6
,,,,,,5.90E-05,94477246.27
,,,,,,6.00E-05,83877986.66
,,,,,,6.14E-05,72513149.36
,,,,,,6.26E-05,61185487.31
,,,,,,6.42E-05,50743226.73
,,,,,,6.59E-05,40873199.37
,,,,,,6.82E-05,29865343.99
,,,,,,7.12E-05,20033819.56
,,,,,,7.53E-05,10050274.94
,,,,,,8.03E-05,3027955.778
,,,,,,8.55E-05,290505.9704
,,,,,,9.08E-05,138425.4255
,,,,,,9.60E-05,138425.4255
,,,,,,0.000101284,138425.4255
,,,,,,0.000105996,190703.1128
,,,,,,0.000111646,198171.3538
,,,,,,0.000117031,138425.4255
,,,,,,0.000121803,231363.5363
,,,,,,0.000128961,214465.6979
,,,,,,0.000134209,138425.4255
,,,,,,0.000139649,180247.5753
,,,,,,0.000144707,138425.4255
,,,,,,0.000149956,138425.4255
,,,,,,0.000154808,277832.5916
,,,,,,0.000160454,176445.5617
,,,,,,0.000165464,180247.5753
,,,,,,0.000171429,176445.5617
,,,,,,0.000176678,138425.4255
,,,,,,0.000181927,176445.5617
,,,,,,0.000187229,231363.5363
,,,,,,0.000192425,138425.4255
,,,,,,0.000197674,138425.4255
,,,,,,0.000200775,138425.4255

